Generative Knowledge Transfer for Neural Language Models

In this paper, we propose a generative knowledge transfer technique that trains an RNN based language model (student network) using text and output probabilities generated from a previously trained RNN (teacher network). The text generation can be conducted by either the teacher or the student network. We can also improve the performance by taking the ensemble of soft labels obtained from multiple teacher networks. This method can be used for privacy conscious language model adaptation because no user data is directly used for training. Especially, when the soft labels of multiple devices are aggregated via a trusted third party, we can expect very strong privacy protection.

==> data/data_256x2_mentor_100MB.txt <==
0.1	1.624590032
0.2	1.484432208
0.3	1.434128318
0.4	1.407934747
0.5	1.392176189
0.6	1.380363402
0.7	1.372249685
0.8	1.366148527
0.9	1.358898985
1	1.355472584
1.1	1.351891815
1.2	1.348351441
1.3	1.34467834
1.4	1.342067062
1.5	1.340608497
1.6	1.338972481
1.7	1.336146241
1.8	1.335059892
1.9	1.333275278
2	1.331448826
2.1	1.330740463
2.2	1.329511287
2.3	1.328518713
2.4	1.327635783
2.5	1.326260895
2.6	1.325398163
2.7	1.324953813
2.8	1.323844381
2.9	1.322017929
3	1.321648599
3.1	1.320376142
3.2	1.320224659
3.3	1.318800719
3.4	1.31906906
3.5	1.317473439
3.6	1.317803817
3.7	1.317057943
3.8	1.316087009
3.9	1.315745091
4	1.316075468
4.1	1.314393286
4.2	1.315051154
4.3	1.313723875
4.4	1.312908752
4.5	1.31322326
4.6	1.313099188
4.7	1.312791894
4.8	1.311471828
4.9	1.310415775
5	1.310860125
5.1	1.309809843
5.2	1.31085724
5.3	1.309733381
5.4	1.308847566
5.5	1.309447727
5.6	1.308711952
5.7	1.309082725
5.8	1.307707837
5.9	1.30736159
6	1.306768642
6.1	1.306040081
6.2	1.307283684
6.3	1.306755658
6.4	1.306459905
6.5	1.306109331
6.6	1.306321407
6.7	1.305722688
6.8	1.305431264
6.9	1.305403853
7	1.304282879
7.1	1.304721458
7.2	1.305738558
7.3	1.30453535
7.4	1.304634896
7.5	1.303552875
7.6	1.304007324
7.7	1.304004439
7.79999	1.303317716
7.89999	1.303811117
7.99999	1.303562974
8.09999	1.303288862
8.2	1.302408818
8.3	1.302910876
8.4	1.302446328
8.5	1.301648518
8.6	1.302075555
8.7	1.30249538
8.8	1.301743735
8.9	1.301336895
9	1.303059473
9.1	1.300797327
9.2	1.30098632
9.3	1.301191183
9.4	1.301256104
9.5	1.300736734
9.6	1.30052033
9.7	1.30100219
9.8	1.300679026
9.9	1.299070421
10	1.299874003
10.1	1.300039913
10.2	1.300138016
10.3	1.300138016
10.4	1.298690993
10.5	1.299785998
10.6	1.298175951
10.7	1.29904301
10.8	1.299037239
10.9	1.299234889
11	1.298226445
11.1	1.298714076
11.2	1.297523852
11.3	1.298517869
11.4	1.298210575
11.5	1.297871542
11.6	1.297659466
11.7	1.297825376
11.8	1.298103816
11.9	1.297142981
12	1.296871754
12.1	1.298379371
12.2	1.297406994
12.3	1.296653907
12.4	1.296610626
12.5	1.296984284
12.6	1.297089601
12.7	1.29673037
12.8	1.296978514
12.9	1.296303332
13	1.297629169
13.1	1.296358155
13.2	1.296470685
13.3	1.296387009
13.4	1.296490883
13.5	1.296658235
13.6	1.296055189
13.7	1.29673037
13.8	1.296623611
13.9	1.295811373
14	1.295801275
14.1	1.295871967
14.2	1.295742124
14.3	1.295167931
14.4	1.295833014
14.5	1.295237181
14.6	1.295309316
14.7	1.295162161
14.8	1.295844555
14.9	1.294785617
15	1.294867851
15.1	1.294261919
15.2	1.294973168
15.3	1.296010465
15.4	1.294241721
15.5	1.29393587
15.6	1.294377335
15.7	1.29543483
15.8	1.294639905
15.9	1.293855079
16	1.294057056
16.1	1.294071483
16.2	1.294593739
16.3	1.295307873
16.4	1.294000791
16.5	1.294948642
16.6	1.294162373
16.7	1.293523259
16.8	1.293621362
16.9	1.294087353
17	1.294169586
17.1	1.292721121
17.2	1.29345401
17.3	1.293895474
17.4	1.293719466
17.5	1.292852406
17.6	1.293179898
17.7	1.293201538
17.8	1.293348693
17.9	1.29426769
18	1.293534801
18.1	1.29258695
18.2	1.29297215
18.3	1.292660527
18.4	1.292845192
18.5	1.293539129
18.6	1.291741531
18.7	1.292562424
18.8	1.293039956
18.9	1.292379202
19	1.291779041
19.1	1.293709367
19.2	1.293681956
19.3	1.292696595
19.4	1.292395072
19.5	1.292934639
19.6	1.291949279
19.7	1.293110648


==> data/data_256x2_mentor_10MB.txt <==
0.1	1.612673371
0.2	1.48977018
0.3	1.449821954
0.4	1.426044897
0.5	1.412246962
0.6	1.403087291
0.7	1.396870718
0.8	1.393696789
0.9	1.390798415
1	1.387986602
1.1	1.3862294
1.2	1.384255793
1.3	1.382312483
1.4	1.381472834
1.5	1.3794848
1.6	1.380288382
1.7	1.379082288
1.8	1.378930805
1.9	1.377179374
2	1.377397221
2.1	1.37672781
2.2	1.376700399
2.3	1.376130534
2.4	1.376639806
2.5	1.375556342
2.6	1.375267803
2.7	1.375492863
2.8	1.374892702
2.9	1.375430827
3	1.374469992
3.1	1.374337264
3.2	1.374384873
3.3	1.376152175
3.4	1.374605606
3.5	1.374702266
3.6	1.374366118
3.7	1.374810468
3.8	1.37332305
3.9	1.374947524
4	1.374156928
4.1	1.374167026
4.2	1.373261014
4.3	1.374070366
4.4	1.373865503
4.5	1.373514928
4.6	1.374073251
4.7	1.373817894
4.8	1.374461336
4.9	1.374604163
5	1.374846536
5.1	1.373602933
5.2	1.374115089
5.3	1.375429385


==> data/data_256x2_mentor_150MB.txt <==
0.1	1.1201
0.2	1.02491
0.3	0.992861
0.4	0.975628
0.5	0.964667
0.6	0.956531
0.7	0.950424
0.8	0.94611
0.9	0.942306
1	0.938643
1.1	0.937253
1.2	0.934844
1.3	0.932661
1.4	0.931416
1.5	0.929005
1.6	0.928114
1.7	0.93282
1.8	0.925603
1.9	0.924631
2	0.924244
2.1	0.923015
2.2	0.921897
2.3	0.920509
2.4	0.919802
2.5	0.919113
2.6	0.918474
2.7	0.918332
2.8	0.917311
2.9	0.916676
3	0.915736
3.1	0.915717
3.2	0.915103
3.3	0.914771
3.4	0.913463
3.5	0.913057
3.6	0.913218
3.7	0.912546
3.8	0.912566
3.9	0.911641
4	0.911151
4.1	0.910869
4.2	0.911091
4.3	0.910009
4.4	0.909938
4.5	0.910108
4.6	0.909604
4.7	0.909331
4.8	0.90889
4.9	0.908383
5	0.908911
5.1	0.907439
5.2	0.908737
5.3	0.907516
5.4	0.907594
5.5	0.907047
5.6	0.906431
5.7	0.907034
5.8	0.906099
5.9	0.905855
6	0.905976
6.1	0.905743
6.2	0.906159
6.3	0.905355
6.4	0.905701
6.5	0.905037
6.6	0.905116
6.7	0.904767
6.8	0.904494
6.9	0.904398
7	0.903861
7.1	0.904253
7.2	0.90343
7.3	0.903647
7.4	0.904208
7.5	0.903853
7.6	0.9032
7.7	0.903378
7.79999	0.9034
7.89999	0.903925
7.99999	0.901739
8.09999	0.901594
8.2	0.902467
8.3	0.902718
8.4	0.902063
8.5	0.901971
8.6	0.901916
8.7	0.901847
8.8	0.901659
8.9	0.902004
9	0.901779
9.1	0.901151
9.2	0.901594
9.3	0.901315
9.4	0.900469
9.5	0.901574
9.6	0.900668
9.7	0.900502
9.8	0.899738
9.9	0.900284
10	0.900702
10.1	0.900457
10.2	0.900962
10.3	0.90001
10.4	0.899827
10.5	0.899731
10.6	0.899634
10.7	0.900725
10.8	0.899478
10.9	0.899233
11	0.89934
11.1	0.899236
11.2	0.899003
11.3	0.901384
11.4	0.899344
11.5	0.899372
11.6	0.898991
11.7	0.898896
11.8	0.899338
11.9	0.898405
12	0.89888
12.1	0.898412
12.2	0.898246
12.3	0.898476
12.4	0.898359
12.5	0.898478
12.6	0.897627
12.7	0.898048
12.8	0.898045
12.9	0.897919
13	0.898693
13.1	0.898085
13.2	0.897999
13.3	0.897374
13.4	0.899191
13.5	0.898263
13.6	0.897624
13.7	0.897937
13.8	0.897573
13.9	0.897405
14	0.89754
14.1	0.89759
14.2	0.897836
14.3	0.8973
14.4	0.897829
14.5	0.897279
14.6	0.897267
14.7	0.897312
14.8	0.897711
14.9	0.896687
15	0.895941
15.1	0.895622
15.2	0.896422
15.3	0.897487
15.4	0.896345
15.5	0.896191
15.6	0.896506
15.7	0.896718
15.8	0.896824
15.9	0.896901
16	0.896605
16.1	0.89667
16.2	0.896391


==> data/data_256x2_mentor_50MB.txt <==
0.1	1.617693949
0.2	1.482311447
0.3	1.435801844
0.4	1.412059412
0.5	1.396254688
0.6	1.383613794
0.7	1.375299542
0.8	1.370173647
0.9	1.364408637
1	1.361143818
1.1	1.358528212
1.2	1.353848109
1.3	1.351040625
1.4	1.348577945
1.5	1.346020046
1.6	1.345382375
1.7	1.344109918
1.8	1.34137024
1.9	1.33990879
2	1.338422814
2.1	1.337322038
2.2	1.337738977
2.3	1.335947149
2.4	1.335238786
2.5	1.334484257
2.6	1.333006937
2.7	1.33165946
2.8	1.33141853
2.9	1.330903488
3	1.329511287
3.1	1.328859189
3.2	1.328675966
3.3	1.327507383
3.4	1.326275322
3.5	1.325742967
3.6	1.325359211
3.7	1.345305912
3.8	1.323548628
3.9	1.323636633
4	1.32288066
4.1	1.322346863
4.2	1.32221125
4.3	1.321694765
4.4	1.321625516
4.5	1.321237431
4.6	1.321123458
4.7	1.320304007
4.8	1.319972187
4.9	1.318969514
5	1.318947874
5.1	1.318554018
5.2	1.318689631
5.3	1.317881722
5.4	1.318259708
5.5	1.319262381
5.6	1.316858851
5.7	1.317451799
5.8	1.316459225
5.9	1.31659051
6	1.317086797
6.1	1.315152143
6.2	1.315779715
6.3	1.315072795
6.4	1.314915541
6.5	1.314785699
6.6	1.315424812
6.7	1.313973461
6.8	1.313772927
6.9	1.313666167
7	1.312292722
7.1	1.314215834
7.2	1.313340118
7.3	1.31326077
7.4	1.313934508
7.5	1.313135255
7.6	1.312260982
7.7	1.312651953
7.79999	1.311594457
7.89999	1.311955131
7.99999	1.311682462
8.09999	1.311337657
8.2	1.311966672
8.3	1.311588686
8.4	1.311435761
8.5	1.310852912
8.6	1.311086628
8.7	1.31056293
8.8	1.310711528
8.9	1.310440301
9	1.310042117
9.1	1.30947081
9.2	1.309609309
9.3	1.309405889
9.4	1.309355394
9.5	1.309359723
9.6	1.309664131
9.7	1.308371476
9.8	1.309255848
9.9	1.308313769
10	1.309121678
10.1	1.309108694
10.2	1.308098807
10.3	1.308028115
10.4	1.308224322
10.5	1.307979063
10.6	1.308019459
10.7	1.307665999
10.8	1.307891059
10.9	1.306423838
11	1.306973505
11.1	1.307109118
11.2	1.306562337
11.3	1.306684966
11.4	1.307380345
11.5	1.306529155
11.6	1.307006687
11.7	1.306734018
11.8	1.307114889
11.9	1.306263699
12	1.306161268
12.1	1.306539254
12.2	1.305992472
12.3	1.30595929
12.4	1.305421165
12.5	1.30497393
12.6	1.305318734
12.7	1.305497628
12.8	1.305897254
12.9	1.304888811
13	1.306625815
13.1	1.306005457
13.2	1.30540241
13.3	1.304849858
13.4	1.304510824
13.5	1.304292978
13.6	1.305249484
13.7	1.304088115
13.8	1.304301634
13.9	1.304903238
14	1.30475464
14.1	1.303926533
14.2	1.303433131
14.3	1.303909221
14.4	1.304630568
14.5	1.303997225
14.6	1.303610583
14.7	1.303137379
14.8	1.303447558
14.9	1.303508151
15	1.304076573
15.1	1.303281648
15.2	1.303900564
15.3	1.303795248
15.4	1.303082556
15.5	1.303072458
15.6	1.303284534
15.7	1.302792575
15.8	1.303531235
15.9	1.303187873
16	1.302476624
16.1	1.303138821
16.2	1.302268876
16.3	1.303345127
16.4	1.30275795
16.5	1.302814215
16.6	1.302993109
16.7	1.30238862
16.8	1.303092655
16.9	1.302782476
17	1.302277533
17.1	1.302794017
17.2	1.302949828
17.3	1.301658616
17.4	1.302199627
17.5	1.302159232
17.6	1.301942827
17.7	1.302069784
17.8	1.302000535
17.9	1.301075768
18	1.302499708
18.1	1.301367192
18.2	1.301802886
18.3	1.30216356
18.4	1.300706438
18.5	1.30168747
18.6	1.301834625
18.7	1.30183174
18.8	1.301181084
18.9	1.301618221
19	1.301573497
19.1	1.302251564
19.2	1.301136361
19.3	1.301540315
19.4	1.301390275
19.5	1.301341223


==> data/data_256x2_mentor_hardtarget.txt <==
0.1	1.661710575
0.2	1.525967399
0.3	1.475891454
0.4	1.447282811
0.5	1.430315275
0.6	1.415842158
0.7	1.405573055
0.8	1.398951085
0.9	1.392063658
1	1.387760099
1.1	1.383974467
1.2	1.379085174
1.3	1.375733793
1.4	1.372266997
1.5	1.369220025
1.6	1.367751362
1.7	1.365658011
1.8	1.366040325
1.9	1.362981812
2	1.361165459
2.1	1.35976893
2.2	1.358290168
2.3	1.35712447
2.4	1.355404777
2.5	1.353412416
2.6	1.351630687
2.7	1.351430153
2.8	1.351512386
2.9	1.349723444
3	1.347305487
3.1	1.347644521
3.2	1.34762288
3.3	1.345900303
3.4	1.344757688
3.5	1.343997388
3.6	1.346558171
3.7	1.345030357
3.8	1.340560888
3.9	1.341758325
4	1.341127867
4.1	1.340886937
4.2	1.339305743
4.3	1.338644989
4.4	1.33868827
4.5	1.338991236
4.6	1.337272986
4.7	1.337536999
4.8	1.336831521
4.9	1.336737746
5	1.335986102
5.1	1.33454485
5.2	1.334534751
5.3	1.333738383
5.4	1.332077841
5.5	1.331971082
5.6	1.331753235
5.7	1.331155959
5.8	1.33122088
5.9	1.328681737
6	1.330319196
6.1	1.329726248
6.2	1.331373806
6.3	1.330404315
6.4	1.330017673
6.5	1.329062609
6.6	1.328993359
6.7	1.328905355
6.8	1.328710591
6.9	1.328270569
7	1.328341261
7.1	1.327860844
7.2	1.327824776
7.3	1.328049837
7.4	1.327935864
7.5	1.326641766
7.6	1.327347244
7.7	1.326376311
7.79999	1.32588868
7.89999	1.325957929
7.99999	1.324617665
8.09999	1.325298617
8.2	1.324580155
8.3	1.325216384
8.4	1.325183202
8.5	1.324937944
8.6	1.324034816
8.7	1.324205054
8.8	1.324665274
8.9	1.323847266
9	1.323567383
9.1	1.322890759
9.2	1.322893645
9.3	1.322043897
9.4	1.32279987
9.5	1.321538954
9.6	1.322418998
9.7	1.321422096
9.8	1.321458163
9.9	1.32080895
10	1.321367273
10.1	1.321171067
10.2	1.321950122
10.3	1.320842132
10.4	1.320581005
10.5	1.32053051
10.6	1.320237643
10.7	1.319875527
10.8	1.320178493
10.9	1.319120997
11	1.319184476
11.1	1.319481671
11.2	1.319233527
11.3	1.318777636
11.4	1.319474457
11.5	1.316235607
11.6	1.316783831
11.7	1.317450356
11.8	1.318170261
11.9	1.317105552
12	1.317793718
12.1	1.317267134
12.2	1.317407075
12.3	1.311251096
12.4	1.313021283
12.5	1.316288987
12.6	1.316443355
12.7	1.316156259
12.8	1.317083912
12.9	1.316851638
13	1.316753535
13.1	1.316583297
13.2	1.316348137
13.3	1.316125962
13.4	1.317073813


==> data/data_256x2_original.txt <==
0.1	            1.648048253  
0.2	            1.510487281  
0.3	            1.456876733  
0.4	            1.428498922  
0.5	            1.40971936   
0.6	            1.397566097  
0.7	            1.385539791  
0.8	            1.378779322  
0.9	            1.371912094  
1            1.367798971  
1.1	            1.365034767  
1.2	            1.360501819  
1.3	            1.357525539  
1.4	            1.354925803  
1.5	            1.351148827  
1.6	            1.349882141  
1.7	            1.347426674  
1.8	            1.34382715   
1.9	            1.34293845   
2            1.341657336  
2.1	            1.340143949  
2.2	            1.340008336  
2.3	            1.338178999  
2.4	            1.337293184  
2.5	            1.332744366  
2.6	            1.333477256  
2.7	            1.332978083  
2.8	            1.331663788  
2.9	            1.331258391  
3            1.329594963  
3.1	            1.329378559  
3.2	            1.329211206  
3.3	            1.327817563  
3.4	            1.327067361  
3.5	            1.326470086  
3.6	            1.326364769  
3.7	            1.325095197  
3.8	            1.323648174  
3.9	            1.323345208  
4            1.322597892  
4.1	            1.322325223  
4.2	            1.32193281   
4.3	            1.320804622  
4.4	            1.320875314  
4.5	            1.320454047  
4.6	            1.3196043    
4.7	            1.319001253  
4.8	            1.318770422  
4.9	            1.317891821  
5            1.317405633  
5.1	            1.31674055   
5.2	            1.317060829  
5.3	            1.315583509  
5.4	            1.315876376  
5.5	            1.315267559  
5.6	            1.314929968  
5.7	            1.323004732  
5.8	            1.315276215  
5.9	            1.31365174   
6            1.312936164  
6.1	            1.312177306  
6.2	            1.313234801  
6.3	            1.312804878  
6.4	            1.312344659  
6.5	            1.311396808  
6.6	            1.311826731  
6.7	            1.309903619  
6.8	            1.309916603  
6.9	            1.309902176  
7            1.309195255  
7.1	            1.309140433  
7.2	            1.309097152  
7.3	            1.308648474  
7.4	            1.309514091  
7.5	            1.307889616  
7.6	            1.307869419  
7.7	            1.307601077  
7.8	        1.307025442  
7.9	        1.306993703  
8	        1.307187024  
8.1	        1.306614274  
8.2	            1.307246174  
8.3	            1.307139415  
8.4	            1.305673637  
8.5	            1.30541828   
8.6	            1.305209089  
8.7	            1.304986914  
8.8	            1.305729902  
8.9	            1.304282879  
9	            1.304402622  
9.1	            1.303851513  
9.2	            1.304620469  
9.3	            1.303382637  
9.4	            1.303736097  
9.5	            1.303223941  
9.6	            1.303262893  
9.7	            1.302690143  
9.8	            1.302341011  
9.9	            1.301854823  
10	            1.302776705  
10.1	          1.302287631  
10.2	          1.302012077  
10.3	          1.301683142  
10.4	          1.300855035  
10.5	          1.301733637  
10.6	          1.300974779  
10.7	          1.301375848  
10.8	          1.300824739  
10.9	          1.300533314  
11	            1.300026928  
11.1	          1.300350092  
11.2	          1.299905742  
11.3	          1.299622974  
11.4	          1.300456851  
11.5	          1.300533314  
11.6	          1.300423669  
11.7	          1.299899971  
11.8	          1.300039913  
11.9	          1.299014156  
12	            1.298955006  
12.1	          1.299257972  
12.2	          1.298399568  
12.3	          1.298053321  
12.4	          1.29861453   
12.5	          1.298649155  
12.6	          1.298500557  
12.7	          1.297271381  
12.8	          1.298575577  
12.9	          1.298379371  
13	            1.298474588  
13.1	          1.297748913  
13.2	          1.29724397   
13.3	          1.297242527  
13.4	          1.297770553  
13.5	          1.297344958  
13.6	          1.296570231  
13.7	          1.297649367  
13.8	          1.297294464  
13.9	          1.296423076  
14	            1.295952757  
14.1	          1.29590082   
14.2	          1.295830128  
14.3	          1.295508407  
14.4	          1.296700074  
14.5	          1.29563825   
14.6	          1.295287675  
14.7	          1.295610839  
14.8	          1.295312201  
14.9	          1.295951315  
15	            1.295597855  
15.1	          1.294765419  
15.2	          1.295496866  
15.3	          1.295440601  
15.4	          1.294954413  
15.5	          1.29373245   
15.6	          1.295716156  
15.7	          1.29523141   
15.8	          1.295046745  
15.9	          1.295368466  
16	            1.293941641  
16.1	          1.294938543  
16.2	          1.294078697  
16.3	          1.294957298  
16.4	          1.293980593  
16.5	          1.293912787  
16.6	          1.293928656  
             
             
             
             
             
             
             
             
             
             
             
             
             
             
             
             
             
             
             
             
             
             
             
             
             
             
             
             
             
             
             
             
             

==> data/data_256x2_originla_softtarget.txt <==
0.1	1.12508
0.2	1.02716
0.3	0.992198
0.4	0.975833
0.5	0.964593
0.6	0.959418
0.7	0.953389
0.8	0.946547
0.9	0.942319
1	0.939374
1.1	0.936925
1.2	0.934234
1.3	0.931403
1.4	0.929388
1.5	0.927158
1.6	0.925987
1.7	0.924638
1.8	0.923643
1.9	0.922578
2	0.921535
2.1	0.919892
2.2	0.919968
2.3	0.917746
2.4	0.916883
2.5	0.916067
2.6	0.915329
2.7	0.915791
2.8	0.914025
2.9	0.914457
3	0.912597
3.1	0.911791
3.2	0.911287
3.3	0.910906
3.4	0.910411
3.5	0.910103
3.6	0.909696
3.7	0.909022
3.8	0.908344
3.9	0.908355
4	0.907334
4.1	0.90742
4.2	0.907705
4.3	0.906735
4.4	0.906622
4.5	0.906526
4.6	0.906236
4.7	0.90543
4.8	0.905568
4.9	0.905192
5	0.904881
5.1	0.904157
5.2	0.90401
5.3	0.903478
5.4	0.90357
5.5	0.90354
5.6	0.903045
5.7	0.903235
5.8	0.902447
5.9	0.902372
6	0.90241
6.1	0.907008
6.2	0.900886
6.3	0.900799
6.4	0.901243
6.5	0.901069
6.6	0.901421
6.7	0.900625
6.8	0.901122
6.9	0.902058
7	0.90071
7.1	0.899709
7.2	0.899325
7.3	0.899376
7.4	0.899851
7.5	0.899646
7.6	0.899436
7.7	0.899513
7.79999	0.898737
7.89999	0.899036
7.99999	0.898655
8.09999	0.898557
8.2	0.897931
8.3	0.898401
8.4	0.898419
8.5	0.897987
8.6	0.897841
8.7	0.897524
8.8	0.897657
8.9	0.89742
9	0.897654
9.1	0.896982
9.2	0.896421
9.3	0.897086
9.4	0.89693
9.5	0.896196
9.6	0.896489
9.7	0.895599
9.8	0.896849
9.9	0.895609
10	0.89631
10.1	0.896565
10.2	0.895986
10.3	0.895553
10.4	0.894844
10.5	0.895486
10.6	0.894951
10.7	0.895355
10.8	0.894611
10.9	0.894092
11	0.89393
11.1	0.894306
11.2	0.893037
11.3	0.893814
11.4	0.894476
11.5	0.894465
11.6	0.894543
11.7	0.894207
11.8	0.894682
11.9	0.894168
12	0.894469
12.1	0.894119
12.2	0.893372
12.3	0.893815


==> data/data_512x2_mentor_100MB.txt <==
0.1	1.53045418
0.2	1.389852007
0.3	1.335673037
0.4	1.30719568
0.5	1.291515028
0.6	1.277281398
0.7	1.268672837
0.8	1.261390112
0.9	1.253188391
1	1.249848552
1.1	1.244813546
1.2	1.241221236
1.3	1.237338943
1.4	1.234750748
1.5	1.232123601
1.6	1.230201931
1.7	1.22745504
1.8	1.225461235
1.9	1.225432381
2	1.223282766
2.1	1.221610682
2.2	1.219901088
2.3	1.219680356
2.4	1.21850456
2.5	1.216911824
2.6	1.215792293
2.7	1.215177705
2.8	1.214265922
2.9	1.213276233
3	1.212541901
3.1	1.211379089
3.2	1.211257902
3.3	1.210441337
3.4	1.209617558
3.5	1.208989986
3.6	1.208431663
3.7	1.207372725
3.8	1.207205372
3.9	1.206618195
4	1.20680286
4.1	1.205934358
4.2	1.206183944
4.3	1.204820597
4.4	1.203910257
4.5	1.205172615
4.6	1.204383461
4.7	1.204879748
4.8	1.203605848
4.9	1.20243438
5	1.202091018
5.1	1.201601945
5.2	1.202342047
5.3	1.201873171
5.4	1.202181908
5.5	1.201593288
5.6	1.200723343
5.7	1.200599271
5.8	1.199779821
5.9	1.199787034
6	1.199100311
6.1	1.198846397
6.2	1.199058473
6.3	1.198624222
6.4	1.198126492
6.5	1.197361864
6.6	1.198100524
6.7	1.196955024
6.8	1.197585482
6.9	1.197679257
7	1.196173083
7.1	1.19714546
7.2	1.197187298
7.3	1.196431325
7.4	1.196452966
7.5	1.196076423
7.6	1.194933808
7.7	1.196659271
7.79999	1.195531084
7.89999	1.195812409
7.99999	1.195917726
8.09999	1.195297367
8.2	1.194675566
8.3	1.19514877
8.4	1.194583233
8.5	1.194420209
8.6	1.193850344
8.7	1.196429883
8.8	1.19557725
8.9	1.193913823
9	1.195220904
9.1	1.194427422
9.2	1.193834474
9.3	1.193456488
9.4	1.193792636
9.5	1.193064075
9.6	1.193328088
9.7	1.19243506
9.8	1.193163621
9.9	1.191881065
10	1.192175375
10.1	1.192261937
10.2	1.192243182
10.3	1.19298617
10.4	1.191568001
10.5	1.192008022
10.6	1.19123041
10.7	1.191635807
10.8	1.191692072
10.9	1.191573771
11	1.190878392
11.1	1.191781519
11.2	1.189862735
11.3	1.190434042
11.4	1.190674972
11.5	1.190203211
11.6	1.190663431
11.7	1.190246492
11.8	1.191182801
11.9	1.189428484
12	1.189825225
12.1	1.190846653
12.2	1.189669414
12.3	1.18923372
12.4	1.189161585
12.5	1.189718465
12.6	1.189929099
12.7	1.189839652
12.8	1.189930542
12.9	1.189274115
13	1.190573984
13.1	1.189199095
13.2	1.189427041
13.3	1.189629018
13.4	1.190219081
13.5	1.189636232


==> data/data_512x2_mentor_10MB.txt <==
0.1	1.530021372
0.2	1.396416269
0.3	1.354327084
0.4	1.339729896
0.5	1.329632473
0.6	1.322576252
0.7	1.319223429
0.8	1.318656449
0.9	1.319308548
1	1.319630269
1.1	1.32178854
1.2	1.321905399
1.3	1.32154761
1.4	1.321655812
1.5	1.321908284
1.6	1.322742162
1.7	1.325085098
1.8	1.325665062
1.9	1.323071096


==> data/data_512x2_mentor_150MB.txt <==
0.1	1.52856425
0.2	1.385611926
0.3	1.334821847
0.4	1.303545662
0.5	1.285452823
0.6	1.272197341
0.7	1.261765213
0.8	1.253938593
0.9	1.248604949
1	1.244527893
1.1	1.240077179
1.2	1.237441375
1.3	1.232777142
1.4	1.229744597
1.5	1.226801499
1.6	1.224996687
1.7	1.223650653
1.8	1.22205936
1.9	1.220061228
2	1.218521872
2.1	1.216682436
2.2	1.216285695
2.3	1.214628038
2.4	1.214079814
2.5	1.212570755
2.6	1.211394958
2.7	1.210044596
2.8	1.209057792
2.9	1.208861586
3	1.207153435
3.1	1.206391692
3.2	1.206104596
3.3	1.206081513
3.4	1.204552256
3.5	1.204090593
3.6	1.203377902
3.7	1.202502186
3.8	1.201489414
3.9	1.202581534
4	1.200446346
4.1	1.200726229
4.2	1.199186873
4.3	1.199810117
4.4	1.199922647
4.5	1.198850725
4.6	1.198911318
4.7	1.198354438
4.8	1.197487378
4.9	1.197690798
5	1.1969103
5.1	1.195961007
5.2	1.196396701
5.3	1.19613413
5.4	1.19533632
5.5	1.195800868
5.6	1.194783768
5.7	1.194780882
5.8	1.194009041
5.9	1.193662794
6	1.193710403
6.1	1.193556034
6.2	1.193649809
6.3	1.193204017
6.4	1.193179491
6.5	1.192589429
6.6	1.192631267
6.7	1.191640135
6.8	1.191781519
6.9	1.191355924
7	1.190954855
7.1	1.191448257
7.2	1.191713713
7.3	1.190988037
7.4	1.191270805
7.5	1.190683628
7.6	1.19012242
7.7	1.191533376
7.79999	1.189680955
7.89999	1.190050285
7.99999	1.189076466
8.09999	1.189740106
8.2	1.189171684
8.3	1.189429926
8.4	1.188614804
8.5	1.188783599
8.6	1.188483519
8.7	1.188632116
8.8	1.188430139
8.9	1.188632116
9	1.187358216
9.1	1.187915097
9.2	1.187679937
9.3	1.18753134
9.4	1.18766551
9.5	1.187186536
9.6	1.186988886
9.7	1.186622442
9.8	1.186727759
9.9	1.187110073
10	1.187020626
10.1	1.186916752
10.2	1.185927063
10.3	1.186427678
10.4	1.185634196
10.5	1.186126155
10.6	1.18514945
10.7	1.185589472
10.8	1.185826074
10.9	1.184868125
11	1.185169648
11.1	1.184912848
11.2	1.184824844
11.3	1.184856583
11.4	1.185635639
11.5	1.185214372
11.6	1.185570717
11.7	1.18409484
11.8	1.184319901
11.9	1.184102054
12	1.184293932
12.1	1.18416409
12.2	1.183737052
12.3	1.183640391
12.4	1.183530746
12.5	1.184243438
12.6	1.184304031
12.7	1.183020032
12.8	1.18383804
12.9	1.18331867
13	1.184702215
13.1	1.184866682
13.2	1.183360508
13.3	1.182620406
13.4	1.183157088
13.5	1.183092167
13.6	1.183284046
13.7	1.183165745
13.8	1.183108037
13.9	1.182591552
14	1.18189473
14.1	1.181858663
14.2	1.181652357
14.3	1.182227993
14.4	1.183341753
14.5	1.182326096
14.6	1.181858663
14.7	1.180964192
14.8	1.181425854
14.9	1.181192138
15	1.181405657
15.1	1.181601863
15.2	1.182509318
15.3	1.181832694
15.4	1.181888959
15.5	1.180995931
15.6	1.181264273
15.7	1.182108249
15.8	1.181098363


==> data/data_512x2_mentor_50MB.txt <==
0.1	1.528362272
0.2	1.388596862
0.3	1.335196948
0.4	1.309302015
0.5	1.291558308
0.6	1.276871673
0.7	1.268639655
0.8	1.263443067
0.9	1.256433012
1	1.252266509
1.1	1.249190683
1.2	1.245481514
1.3	1.242665373
1.4	1.240000716
1.5	1.237269694
1.6	1.237509181
1.7	1.234669958
1.8	1.233411927
1.9	1.23180188
2	1.230545292
2.1	1.228896292
2.2	1.228565915
2.3	1.227108793
2.4	1.227189584
2.5	1.226934227
2.6	1.225543469
2.7	1.224051722
2.8	1.224067592
2.9	1.22276051
3	1.221381294
3.1	1.222202187
3.2	1.222257009
3.3	1.220776804
3.4	1.219951583
3.5	1.219984765
3.6	1.219541857
3.7	1.21861709
3.8	1.217406669
3.9	1.217441293
4	1.217040224
4.1	1.217499001
4.2	1.21775003
4.3	1.216520854
4.4	1.215792293
4.5	1.215417192
4.6	1.215884625
4.7	1.215427291
4.8	1.215043534
4.9	1.215236855
5	1.215024779
5.1	1.214708829
5.2	1.214798276
5.3	1.214808375
5.4	1.214154834
5.5	1.214085585
5.6	1.213266134
5.7	1.213436372
5.8	1.212479865
5.9	1.212579411
6	1.213276233
6.1	1.21210765
6.2	1.212979038
6.3	1.212922773
6.4	1.212608265
6.5	1.211674841
6.6	1.212119191
6.7	1.211809012
6.8	1.211539228
6.9	1.210807782
7	1.210985233
7.1	1.212863622
7.2	1.210885687
7.3	1.21103717
7.4	1.211774387
7.5	1.210246573
7.6	1.210695251
7.7	1.21070535
7.79999	1.210279755
7.89999	1.211745533
7.99999	1.20959736
8.09999	1.210445665
8.2	1.210198964
8.3	1.210321593
8.4	1.209644969
8.5	1.209786353
8.6	1.210178767
8.7	1.20887457
8.8	1.209337675
8.9	1.209317478
9	1.208674036
9.1	1.208586031
9.2	1.209437221
9.3	1.208925065
9.4	1.208955361
9.5	1.209069334
9.6	1.209523783
9.7	1.208171978
9.8	1.20846773
9.9	1.208225357
10	1.208278737
10.1	1.208894768
10.2	1.207884881
10.3	1.20756316
10.4	1.208278737
10.5	1.20778245
10.6	1.207680019
10.7	1.207294819
10.8	1.207371282
10.9	1.20604256
11	1.206755251
11.1	1.207527093
11.2	1.206029576
11.3	1.206038232
11.4	1.207377053
11.5	1.205963212
11.6	1.206573472
11.7	1.207394365
11.8	1.206494123
11.9	1.205289473
12	1.205368821
12.1	1.206409004
12.2	1.205853567
12.3	1.206067086
12.4	1.205269275
12.5	1.204791743
12.6	1.205729495
12.7	1.205150974
12.8	1.205862223
12.9	1.20541643
13	1.206093054
13.1	1.204700853
13.2	1.205576569
13.3	1.204464251
13.4	1.205123563
13.5	1.204976408
13.6	1.205169729
13.7	1.204630161
13.8	1.205031231
13.9	1.205397675
14	1.204807613
14.1	1.204923029
14.2	1.204985064
14.3	1.204824925
14.4	1.205612637


==> data/data_512x2_original.txt <==
0.1	1.570460114
0.2	1.428641748
0.3	1.367934584
0.4	1.334133682
0.5	1.311331887
0.6	1.295427617
0.7	1.280948729
0.8	1.269623573
0.9	1.267792793
1	1.262047981
1.1	1.256884576
1.2	1.252192932
1.3	1.24731518
1.4	1.243634865
1.5	1.240018028
1.6	1.237530822
1.7	1.234589167
1.8	1.232528998
1.9	1.229728727
2	1.22764259
2.1	1.225168368
2.2	1.224061821
2.3	1.221985783
2.4	1.220432
2.5	1.219325453
2.6	1.216903168
2.7	1.21604765
2.8	1.215648023
2.9	1.213227181
3	1.211811897
3.1	1.211367547
3.2	1.211471421
3.3	1.209505028
3.4	1.208079645
3.5	1.207453516
3.6	1.206264735
3.7	1.205179828
3.8	1.204024229
3.9	1.204521959
4	1.202204991
4.1	1.202457463
4.2	1.20240264
4.3	1.200631011
4.4	1.200985914
4.5	1.200251582
4.6	1.199518693
4.7	1.198974797
4.8	1.197471509
4.9	1.19655684
5	1.196435654
5.1	1.196363519
5.2	1.196010059
5.3	1.194740487
5.4	1.195215134
5.5	1.194512541
5.6	1.19400327
5.7	1.193185262
5.8	1.193401666
5.9	1.192575002
6	1.191579542
6.1	1.191152504
6.2	1.191938773
6.3	1.191269363
6.4	1.191205884
6.5	1.190510505
6.6	1.19026669
6.7	1.189435697
6.8	1.189551113
6.9	1.189989692
7	1.188493617
7.1	1.188891801
7.2	1.187958378
7.3	1.188239703
7.4	1.187942508
7.5	1.1873813
7.6	1.187645313
7.7	1.186988886
7.79999	1.186162222
7.89999	1.186569062
7.99999	1.18566882
8.09999	1.186356986
8.2	1.185361526
8.3	1.184709428
8.4	1.183229223
8.5	1.184370395
8.6	1.183614423
8.7	1.18370387
8.8	1.184243438
8.9	1.183813515
9	1.183605767
9.1	1.182963767
9.2	1.183138333
9.3	1.183125349
9.4	1.183255192
9.5	1.181834137
9.6	1.182066411
9.7	1.181844236
9.8	1.181686982
9.9	1.181373917
10	1.181275814
10.1	1.181500875
10.2	1.180883401
10.3	1.180612174
10.4	1.180753558
10.5	1.180883401
10.6	1.179870629
10.7	1.180945437
10.8	1.180091361
10.9	1.179520054
11	1.179361358
11.1	1.179759542
11.2	1.178738114
11.3	1.179065605
11.4	1.178927107
11.5	1.17889681
11.6	1.178425049
11.7	1.178225957
11.8	1.178478428
11.9	1.177775836
12	1.178127854
12.1	1.17785807
12.2	1.17710354
12.3	1.177132394
12.4	1.176604368
12.5	1.176843855
12.6	1.17766042
12.7	1.176620237
12.8	1.177618582
12.9	1.177086228
13	1.177188659
13.1	1.176285532
13.2	1.175937842
13.3	1.174870248
13.4	1.175694027
13.5	1.175323254
13.6	1.175155902
13.7	1.176131164
13.8	1.175232365
13.9	1.174444653
14	1.172814408
14.1	1.173469391
14.2	1.174376846
14.3	1.173030812
14.4	1.173007729
14.5	1.17253741
14.6	1.173594906
14.7	1.173092848
14.8	1.173416012
14.9	1.173642515
15	1.173985876
15.1	1.172820178
15.2	1.173952694
15.3	1.173791112
15.4	1.173783899
15.5	1.173063994
15.6	1.173593463


==> data/gen_150_bar_30MB.txt <==
1  2.496040352
2  0.563082271
3  0.327432442
4  0.240665383
5  0.202652761
6  0.178245084
7  0.158345314
8  0.165208704
9  0.145471381
10 0.147014628
11 0.139602979
12 0.12646507 
13 0.130932365
14 0.129632788
15 0.125185799
16 0.107864876
17 0.119784433
18 0.122444504
19 0.112271254
20 0.108839559
21 0.0

==> data/gen_70_bar_30MB.txt <==
1  2.860493348
2  0.670277546
3  0.391282059
4  0.280291257
5  0.215421769
6  0.183189489
7  0.170778442
8  0.151443123
9  0.154520577
10 0.140105136
11 0.13095376 
12 0.118805916
13 0.115019837
14 0.119332322
15 0.112671254
16 0.126985464
17 0.11117302 
18 0.11224608 
19 0.107710885
20 0.099612322
21 0.0

==> data/gen_bar.txt <==
1  0.4431505388
2  0.32214933 
3  0.106082901
4  0.077436661
5  0.062461625
6  0.055233515
7  0.048315065
8  0.046046944
9  0.044468766
10 0.043325198
11 0.040576289
12 0.041005466
13 0.040043891
14 0.039397409
15 0.037688848
16 0.039158373
17 0.03661862 
18 0.038088146
19 0.038036536
20 0.034714485
21 0.0





















































































































































==> data/gen_oribinal_bar_30MB.txt <==
1  2.594044761
2  0.624621339
3  0.356098599
4  0.25474403 
5  0.212050292
6  0.187471505
7  0.172051508
8  0.157887805
9  0.146074587
10 0.135760818
11 0.133957428
12 0.133977691
13 0.128810674
14 0.126520977
15 0.120968968
16 0.113471728
17 0.117463502
18 0.114160664
19 0.110878089
20 0.102529812
21 0.0

==> data/new_data_256x2_mentor_210MB.txt <==
0.1	1.614419032
0.2	1.484403355
0.3	1.436742481
0.4	1.411114446
0.5	1.393911751
0.6	1.381959022
0.7	1.373074906
0.8	1.365694078
0.9	1.361224609
1	1.355577901
1.1	1.352161599
1.2	1.349296407
1.3	1.344914942
1.4	1.342775425
1.5	1.345699768
1.6	1.339317285
1.7	1.337275872
1.8	1.33813716
1.9	1.335186849
2	1.330744791
2.1	1.33062649
2.2	1.329260258
2.3	1.32603872
2.4	1.326940404
2.5	1.325991111
2.6	1.324685472
2.7	1.324241122
2.8	1.32263973
2.9	1.321613974
3	1.320301122
3.1	1.319561019
3.2	1.319037321
3.3	1.317841327
3.4	1.316720353
3.5	1.315916771
3.6	1.316228394
3.7	1.31435289
3.8	1.314215834
3.9	1.313976347
4	1.312312919
4.1	1.31168679
4.2	1.312980887
4.3	1.312288393
4.4	1.312125369
4.5	1.312161436
4.6	1.311160206
4.7	1.31118906
4.8	1.31063218
4.9	1.308381575
5	1.309392905
5.1	1.308152187
5.2	1.309739151
5.3	1.308085823
5.4	1.308035328
5.5	1.306617159
5.6	1.307811711
5.7	1.307824695
5.8	1.305905911
5.9	1.306546467
6	1.305059049
6.1	1.305784724
6.2	1.304985471
6.3	1.304330488
6.4	1.305275453
6.5	1.304070802
6.6	1.303815445
6.7	1.303029177
6.8	1.303922205
6.9	1.302537218
7	1.3021852
7.1	1.301615336
7.2	1.302010634
7.3	1.302343897
7.4	1.302512692
7.5	1.300917071
7.6	1.30059535
7.7	1.30140903
7.79999	1.299569594
7.89999	1.300941597
7.99999	1.299989418
8.09999	1.30025776
8.2	1.299558052
8.3	1.300266416
8.4	1.299956236
8.5	1.299806196
8.6	1.298594332
8.7	1.298530854
8.8	1.298891527
8.9	1.298360616
9	1.298350517
9.1	1.297751798
9.2	1.297402666
9.3	1.297828261
9.4	1.298268283
9.5	1.297607529
9.6	1.297311776
9.7	1.296612069
9.8	1.296992941
9.9	1.296903494
10	1.297360828
10.1	1.297681106
10.2	1.296953988
10.3	1.29612011
10.4	1.296490883
10.5	1.296583215
10.6	1.296042205
10.7	1.295593526
10.8	1.295240066
10.9	1.294512948
11	1.29480293
11.1	1.295905149
11.2	1.295169374
11.3	1.295690187
11.4	1.295605068
11.5	1.294491307
11.6	1.295286232
11.7	1.294928444
11.8	1.29371658
11.9	1.294018103
12	1.29369494
12.1	1.294107551
12.2	1.293080352
12.3	1.293718023
12.4	1.293099107
12.5	1.292243589
12.6	1.293412172
12.7	1.292604262
12.8	1.294352809
12.9	1.292941853
13	1.294361465
13.1	1.292455665
13.2	1.293361677
13.3	1.292356119
13.4	1.292288312
13.5	1.293130846
13.6	1.292106533
13.7	1.291931966
13.8	1.291435679
13.9	1.290966803
14	1.29142558
14.1	1.291624672
14.2	1.291429909
14.3	1.291122615
14.4	1.292167126
14.5	1.291725661
14.6	1.291263999
14.7	1.290735972
14.8	1.290917752
14.9	1.29192331
15	1.290339231
15.1	1.290453204
15.2	1.289786679
15.3	1.290326247
15.4	1.291295738
15.5	1.290398382
15.6	1.290282966
15.7	1.290040593
15.8	1.290399824
15.9	1.289874683
16	1.288922505
16.1	1.289899209
16.2	1.289811205
16.3	1.28998
16.4	1.289381282
16.5	1.289499583
16.6	1.289949703
16.7	1.289563061
16.8	1.289426005
16.9	1.288798433
17	1.28860944
17.1	1.289786679
17.2	1.288452186
17.3	1.288921062
17.4	1.288126137
17.5	1.289501025
17.6	1.288642622
17.7	1.287752479
17.8	1.289467843
17.9	1.288416119
18	1.289518338
18.1	1.288338213
18.2	1.288732069
18.3	1.287981867
18.4	1.288100168
18.5	1.288268964
18.6	1.287502893
18.7	1.288980212
18.8	1.287375935
18.9	1.287234551
19	1.288486811
19.1	1.287325441
19.2	1.287824614
19.3	1.287839041
19.4	1.288290604
19.5	1.287766906
19.6	1.287368722
19.7	1.287248978
19.8	1.286622849
19.9	1.287586569
20	1.287034017
20.1	1.287639949
20.2	1.288032362
20.3	1.287096053
20.4	1.28779576
20.5	1.287028246
20.6	1.287005163
20.7	1.286863779
20.8	1.286041443
20.9	1.286953226
21	1.286631505
21.1	1.286780102
21.2	1.286881091
21.3	1.286608422
21.4	1.28607751
21.5	1.284871417
21.6	1.286433856
21.7	1.285418198
21.8	1.287387477
21.9	1.285444167
22	1.286252076
22.1	1.28528547
22.2	1.286177056
22.3	1.286681999
22.4	1.285946225
22.5	1.286275159
22.6	1.286073182


==> data/new_data_256x2_mentor_250MB.txt <==
0.1	1.612471393
0.2	1.47978673
0.3	1.435083382
0.4	1.408422377
0.5	1.394777368
0.6	1.381014057
0.7	1.372797909
0.8	1.36578064
0.9	1.361774276
1	1.357141782
1.1	1.353758662
1.2	1.350576077
1.3	1.346833726
1.4	1.344717293
1.5	1.340651778
1.6	1.340009779
1.7	1.338496392
1.8	1.336577607
1.9	1.335074319
2	1.332868438
2.1	1.331761891
2.2	1.330124432
2.3	1.328860631
2.4	1.327619914
2.5	1.326025736
2.6	1.325115395
2.7	1.325151462
2.8	1.323392817
2.9	1.322820067
3	1.32065891
3.1	1.319615842
3.2	1.319501869
3.3	1.319043092
3.4	1.317512392
3.5	1.316871836
3.6	1.316463553
3.7	1.315697482
3.8	1.314735204
3.9	1.315090107
4	1.313840733
4.1	1.313355988
4.2	1.313383399
4.3	1.312044578
4.4	1.311744497
4.5	1.311251096
4.6	1.310596112
4.7	1.310825501
4.8	1.309718954
4.9	1.309273161
5	1.309013476
5.1	1.308087265
5.2	1.308351279
5.3	1.306400755
5.4	1.307250502
5.5	1.306159825
5.6	1.306068935
5.7	1.306689294
5.8	1.306345933
5.9	1.305346145
6	1.305113871
6.1	1.30433193
6.2	1.304425705
6.3	1.304630568
6.4	1.304115526
6.5	1.303711571
6.6	1.304265566
6.7	1.303225383
6.8	1.303050817
6.9	1.302721883
7	1.30181587
7.1	1.302051029
7.2	1.302000535
7.3	1.301315255
7.4	1.301326797
7.5	1.301626877
7.6	1.300908415
7.7	1.301547529
7.79999	1.300130802
7.89999	1.300381831
7.99999	1.300371732
8.09999	1.300068766
8.2	1.299989418
8.3	1.299787441
8.4	1.299534969
8.5	1.298767456
8.6	1.298669352
8.7	1.298728503
8.8	1.298676566
8.9	1.298879986
9	1.298989631
9.1	1.297930692
9.2	1.297920594
9.3	1.29712134
9.4	1.298377928
9.5	1.297658023
9.6	1.297117012
9.7	1.296816932
9.8	1.297284365
9.9	1.296704402
10	1.296920806
10.1	1.296886181
10.2	1.296577444
10.3	1.296024892
10.4	1.296033548
10.5	1.29545647
10.6	1.295293446
10.7	1.296238411
10.8	1.295188129
10.9	1.295341055
11	1.294775518
11.1	1.295541589
11.2	1.294603838
11.3	1.294384548
11.4	1.294833226
11.5	1.294397532
11.6	1.294521604
11.7	1.293839209
11.8	1.294540359
11.9	1.293684841
12	1.293139502
12.1	1.293285214
12.2	1.293327053
12.3	1.293139502
12.4	1.293578081
12.5	1.293164028
12.6	1.293259246
12.7	1.293332823
12.8	1.2932881
12.9	1.292747089
13	1.293953182
13.1	1.292816338
13.2	1.292562424
13.3	1.292262344
13.4	1.292386415
13.5	1.292110861
13.6	1.292071908
13.7	1.292598492
13.8	1.292291197
13.9	1.291745859
14	1.291881472
14.1	1.291375086
14.2	1.291634771
14.3	1.291636214
14.4	1.292283984
14.5	1.291255342
14.6	1.290858601
14.7	1.290832633
14.8	1.290614786
14.9	1.291379414
15	1.291246686
15.1	1.289808319
15.2	1.29083119
15.3	1.290581604
15.4	1.289651066
15.5	1.289715987
15.6	1.290235357
15.7	1.290342116
15.8	1.290645082
15.9	1.29066528
16	1.289303376
16.1	1.28992085
16.2	1.289844387
16.3	1.290544094
16.4	1.289741955
16.5	1.289590472
16.6	1.288691673
16.7	1.289270194
16.8	1.289249996
16.9	1.289436104
17	1.288756595
17.1	1.289902094
17.2	1.289665493
17.3	1.288768136
17.4	1.288446415
17.5	1.288801318
17.6	1.289071102
17.7	1.288455071
17.8	1.289293277
17.9	1.289314918
18	1.289485156
18.1	1.288499795
18.2	1.288521435
18.3	1.288913848
18.4	1.288449301
18.5	1.28840602
18.6	1.288965785
18.7	1.289454859
18.8	1.288470941
18.9	1.288639736
19	1.288176631
19.1	1.289117268
19.2	1.288131908
19.3	1.287953013
19.4	1.287850582
19.5	1.287830384
19.6	1.288512779
19.7	1.287714969
19.8	1.288061216
19.9	1.287533189
20	1.287660146
20.1	1.288085741
20.2	1.288157876
20.3	1.287761135
20.4	1.287575027
20.5	1.287084511
20.6	1.287326884
20.7	1.28759234
20.8	1.287494236
20.9	1.287201369
21	1.286999392
21.1	1.287762578
21.2	1.287133563
21.3	1.287456726
21.4	1.287107594
21.5	1.286305456
21.6	1.286806071
21.7	1.286396346
21.8	1.287406232
21.9	1.286611307
22	1.286821941
22.1	1.286477136
22.2	1.286689213
22.3	1.286856565
22.4	1.28657524
22.5	1.28611502
22.6	1.28729803
22.7001	1.286351622
22.8001	1.286720952
22.9001	1.286720952
23.0001	1.286684885
23.1001	1.285535057
23.2001	1.286159744
23.3001	1.286123676
23.4001	1.286249191
23.5001	1.285957766
23.6001	1.28592747
23.7001	1.286405002
23.8001	1.285666342
23.9001	1.286641604
24.0001	1.285064738
24.1001	1.285611519
24.2001	1.286266503
24.3001	1.285487448
24.4001	1.286031344
24.5001	1.285872647
24.6001	1.285372032
24.7001	1.285252288
24.8001	1.285099363
24.9001	1.285631717
25.0001	1.284995489
25.1001	1.28554227
25.2001	1.284885844
25.3001	1.285423969
25.4001	1.285207565
25.5001	1.284813709
25.6001	1.285144086
25.7001	1.285832252
25.8001	1.28483535
25.9001	1.285258059
26.0001	1.284682424
26.1001	1.284680981
26.2001	1.285041655
26.3001	1.284480447
26.4001	1.284656455
26.5001	1.284701179
26.6001	1.284024555
26.7001	1.284067836
26.8001	1.286774332
26.9001	1.284069278
27.0001	1.284378015
27.1001	1.284318865
27.2001	1.283998586
27.3001	1.285058967
27.4001	1.284349161
27.5001	1.284390999
27.6001	1.284429952
27.7001	1.284017341
27.8001	1.284504972
27.9001	1.283346488
28.0001	1.284520842
28.1001	1.283707162
28.2001	1.284419853
28.3001	1.284204892
28.4001	1.284702622
28.5001	1.284403984
28.6001	1.284142856
28.7001	1.284807938
28.8001	1.284069278
28.9001	1.283581648
29.0001	1.283714375


==> data/new_data_256x2_original_50MB.txt <==
0.1	1.652578315
0.2	1.513185121
0.3	1.466268678
0.4	1.440115502
0.5	1.424310778
0.6	1.411926684
0.7	1.403551839
0.8	1.397661315
0.9	1.392004508
1	1.388752673
1.1	1.386757426
1.2	1.383521461
1.3	1.380004171
1.4	1.377124551
1.5	1.374478649
1.6	1.373943409
1.7	1.373343248
1.8	1.371105628
1.9	1.368808857
2	1.367993734
2.1	1.366494774
2.2	1.366129772
2.3	1.364358143
2.4	1.365349274
2.5	1.364075375
2.6	1.362543233
2.7	1.361498721
2.8	1.361213068
2.9	1.359920413
3	1.358531098
3.1	1.358999973
3.2	1.35899276
3.3	1.35814157
3.4	1.357838604
3.5	1.356358399
3.6	1.356059761
3.7	1.355755352
3.8	1.354847897
3.9	1.355511537
4	1.354856553
4.1	1.354537718
4.2	1.354510307
4.3	1.352789171
4.4	1.353432613
4.5	1.353151288
4.6	1.353399431
4.7	1.352541028
4.8	1.352356363
4.9	1.351460449
5	1.352835338
5.1	1.350861731
5.2	1.351231061
5.3	1.350527026
5.4	1.350925209
5.5	1.350695821
5.6	1.3492286
5.7	1.350482302
5.8	1.350013426
5.9	1.350792481
6	1.348841958
6.1	1.347550746
6.2	1.349440676
6.3	1.349811449
6.4	1.349981687
6.5	1.348341343
6.6	1.348647194
6.7	1.347295389
6.8	1.348658735
6.9	1.347445429
7	1.347152562
7.1	1.346559614
7.2	1.347080427
7.3	1.347116494
7.4	1.347354539
7.5	1.347821972
7.6	1.346813528
7.7	1.348326916
7.79999	1.345780559
7.89999	1.34575459
7.99999	1.345714195
8.09999	1.345372276
8.2	1.346664931
8.3	1.346914517
8.4	1.345392474
8.5	1.346136904
8.6	1.345996963
8.7	1.345659372
8.8	1.344998618
8.9	1.345151544
9	1.34588299
9.1	1.345199153
9.2	1.345007274
9.3	1.345595894
9.4	1.34495678
9.5	1.344356619
9.6	1.344554268
9.7	1.3450318
9.8	1.344378259
9.9	1.3440147
10	1.343928138
10.1	1.343434737
10.2	1.344375374
10.3	1.344257073
10.4	1.343843019
10.5	1.344655257
10.6	1.343879087
10.7	1.344226776
10.8	1.343547267
10.9	1.343521298
11	1.342990387
11.1	1.34332942
11.2	1.342925465
11.3	1.342687421
11.4	1.343716062
11.5	1.343270269
11.6	1.343377029
11.7	1.343257285
11.8	1.343140427
11.9	1.342600859
12	1.342052635
12.1	1.342225758
12.2	1.341621269
12.3	1.342172379
12.4	1.342642697
12.5	1.342599416
12.6	1.342635484
12.7	1.34271916
12.8	1.342492657
12.9	1.342323862
13	1.342635484
13.1	1.342449376
13.2	1.342564792
13.3	1.341865084


==> data/new_data_512x2_mentor_210MB.txt <==
0.1	1.532012291
0.2	1.387711047
0.3	1.333791763
0.4	1.306193007
0.5	1.288098726
0.6	1.27473937
0.7	1.264852581
0.8	1.257216396
0.9	1.250327527
1	1.244233583
1.1	1.241000503
1.2	1.236848427
1.3	1.233465307
1.4	1.230225014
1.5	1.228286032
1.6	1.225729576
1.7	1.223526581
1.8	1.221737639
1.9	1.220491151
2	1.218253531
2.1	1.216548265
2.2	1.214587643
2.3	1.213690286
2.4	1.213776848
2.5	1.211855178
2.6	1.210865489
2.7	1.209950821
2.8	1.208864471
2.9	1.208047906
3	1.207046676
3.1	1.206616752
3.2	1.206312344
3.3	1.204475793
3.4	1.203428396
3.5	1.203038869
3.6	1.202382443
3.7	1.202262699
3.8	1.202106888
3.9	1.202034753
4	1.200860399
4.1	1.199574958
4.2	1.200326602
4.3	1.199657192
4.4	1.19901375
4.5	1.198883907
4.6	1.198618451
4.7	1.198120721
4.8	1.197395046
4.9	1.196457294
5	1.197161329
5.1	1.195937924
5.2	1.196147115
5.3	1.195140113
5.4	1.195194936
5.5	1.194402896
5.6	1.194537067
5.7	1.195024698
5.8	1.193553149
5.9	1.193713288
6	1.193955661
6.1	1.193463702
6.2	1.193779652
6.3	1.192908264
6.4	1.193072731
6.5	1.192347056
6.6	1.192351384
6.7	1.191452585
6.8	1.191061615
6.9	1.190892819
7	1.190588411
7.1	1.190649004
7.2	1.191589641
7.3	1.190881278
7.4	1.190907246
7.5	1.190372006
7.6	1.189454452
7.7	1.189931984
7.79999	1.189226506
7.89999	1.18947465
7.99999	1.188099762
8.09999	1.189011545
8.2	1.188391186
8.3	1.189543899
8.4	1.188497945
8.5	1.1883984
8.6	1.187746301
8.7	1.187866045
8.8	1.188561424
8.9	1.187677052
9	1.187700135
9.1	1.186570505
9.2	1.186827305
9.3	1.187372643
9.4	1.187925196
9.5	1.187238473
9.6	1.1866109
9.7	1.186468074
9.8	1.186902325
9.9	1.185582259
10	1.185980443
10.1	1.186876356
10.2	1.185766924
10.3	1.184573815
10.4	1.185198502
10.5	1.185564946
10.6	1.184768579
10.7	1.185109055
10.8	1.184973441
10.9	1.184530534
11	1.183962112
11.1	1.184847927
11.2	1.184632965
11.3	1.184511779
11.4	1.184229011
11.5	1.184182845
11.6	1.184537748
11.7	1.184342984
11.8	1.183402347
11.9	1.183523533
12	1.183327326
12.1	1.18375725
12.2	1.183051772
12.3	1.183879879
12.4	1.182353507
12.5	1.182432856
12.6	1.183683672
12.7	1.182481907
12.8	1.184040018
12.9	1.18235495
13	1.18379476
13.1	1.183327326
13.2	1.183102266
13.3	1.182406887
13.4	1.182155858
13.5	1.182298685
13.6	1.181584551
13.7	1.181699966
13.8	1.181493661
13.9	1.181474906
14	1.181122888
14.1	1.181384016
14.2	1.181493661
14.3	1.181513859
14.4	1.182923372
14.5	1.181532614
14.6	1.18139123
14.7	1.181020457
14.8	1.181017572
14.9	1.180740574
15	1.180317865
15.1	1.181053639
15.2	1.180570336
15.3	1.180991603
15.4	1.180890615
15.5	1.180578992
15.6	1.181115675
15.7	1.180612174
15.8	1.180913698
15.9	1.181092592
16	1.179540252
16.1	1.180907927
16.2	1.180212548
16.3	1.180897828
16.4	1.179915353
16.5	1.179280567
16.6	1.180131757
16.7	1.180476561
16.8	1.179994701
16.9	1.179735016
17	1.179504185
17.1	1.180027883
17.2	1.179181021
17.3	1.180224089
17.4	1.179012226
17.5	1.179887941
17.6	1.180056737
17.7	1.179735016
17.8	1.180242844
17.9	1.179668652
18	1.18118781
18.1	1.178889596
18.2	1.17965711
18.3	1.179271911
18.4	1.178893925
18.5	1.17946956
18.6	1.17928201
18.7	1.180030768
18.8	1.179217088
18.9	1.179088688
19	1.17968885
19.1	1.179033866
19.2	1.17943205


==> data/new_data_512x2_mentor_250MB.txt <==
0.1	1.539095924
0.2	1.386906024
0.3	1.329936882
0.4	1.296547148
0.5	1.278044584
0.6	1.263826824
0.7	1.253244656
0.8	1.244555304
0.9	1.238562349
1	1.233065681
1.1	1.229502224
1.2	1.225172696
1.3	1.221361096
1.4	1.21819438
1.5	1.215167606
1.6	1.213364237
1.7	1.211298298
1.8	1.209776255
1.9	1.208125811
2	1.205784317
2.1	1.204432512
2.2	1.202861417
2.3	1.202008785
2.4	1.200555991
2.5	1.199433574
2.6	1.198746851
2.7	1.197670601
2.8	1.197084866
2.9	1.195673911
3	1.194724617
3.1	1.193809949
3.2	1.193274709
3.3	1.192452373
3.4	1.191485767
3.5	1.190809143
3.6	1.19097361
3.7	1.189679513
3.8	1.188272885
3.9	1.189108205
4	1.187716005
4.1	1.187522684
4.2	1.187714562
4.3	1.186502698
4.4	1.186010739
4.5	1.186297836
4.6	1.185153778
4.7	1.184793105
4.8	1.184583914
4.9	1.183783218
5	1.183861124
5.1	1.182880091
5.2	1.183112365
5.3	1.182549714
5.4	1.182460267
5.5	1.181809611
5.6	1.181202237
5.7	1.181681211
5.8	1.180824251
5.9	1.180309208
6	1.18035826
6.1	1.179700391
6.2	1.18020822
6.3	1.180436166
6.4	1.179296436
6.5	1.179059835
6.6	1.179097345
6.7	1.178612599
6.8	1.177989355
6.9	1.178181233
7	1.177138165
7.1	1.177566645
7.2	1.177589728
7.3	1.177061702
7.4	1.177070358
7.5	1.176985239
7.6	1.176462983
7.7	1.177562317
7.79999	1.176669289
7.89999	1.176501936
7.99999	1.175698355
8.09999	1.175556971
8.2	1.175808
8.3	1.176158575
8.4	1.175129933
8.5	1.175013075
8.6	1.174789457
8.7	1.174555741
8.8	1.174560069
8.9	1.174573053
9	1.174655287
9.1	1.174414356
9.2	1.174086865
9.3	1.173414569
9.4	1.173818523
9.5	1.173625202
9.6	1.173146228
9.7	1.172955792
9.8	1.173084192
9.9	1.172186835
10	1.171801636
10.1	1.172182507
10.2	1.17236573
10.3	1.172494129
10.4	1.171673236
10.5	1.17185213
10.6	1.17168622
10.7	1.17227484
10.8	1.171049992
10.9	1.171184162
11	1.171153866
11.1	1.171579461
11.2	1.171254854
11.3	1.171109142
11.4	1.171402009
11.5	1.170933133
11.6	1.171266396
11.7	1.170520523
11.8	1.170956216
11.9	1.170322873
12	1.170164177
12.1	1.170497439
12.2	1.169917476
12.3	1.169585656
12.4	1.169770321
12.5	1.169454371
12.6	1.170311332
12.7	1.169783305
12.8	1.169992496
12.9	1.169087926
13	1.169199014
13.1	1.16882247
13.2	1.16914852
13.3	1.169187472
13.4	1.168920574
13.5	1.169353382
13.6	1.169144191
13.7	1.169398106
13.8	1.169126879
13.9	1.168645019
14	1.168412745
14.1	1.16840986
14.2	1.168435828
14.3	1.168363693
14.4	1.169347611
14.5	1.168293001
14.6	1.16791213
14.7	1.167811141
14.8	1.167486535
14.9	1.168092467
15	1.167816912
15.1	1.167104221
15.2	1.167909245
15.3	1.167384104
15.4	1.167072481
15.5	1.166864733
15.6	1.16739853
15.7	1.16760195
15.8	1.167604836
15.9	1.167666872
16	1.16657908
16.1	1.167111434
16.2	1.167068153
16.3	1.167770746
16.4	1.166828666
16.5	1.166971493
16.6	1.167062383
16.7	1.165977476
16.8	1.16697005
16.9	1.166205422
17	1.166074136
17.1	1.166697381
17.2	1.166320837
17.3	1.166597835
17.4	1.166127516
17.5	1.166071251
17.6	1.16619388
17.7	1.166765187
17.8	1.167228292


==> data/new_data_512x2_original_50MB.txt <==
0.1	1.577688016
0.2	1.437915392
0.3	1.381527657
0.4	1.347342998
0.5	1.33025716
0.6	1.31900991
0.7	1.310199371
0.8	1.303092655
0.9	1.298613087
1	1.295628151
1.1	1.295501194
1.2	1.292990905
1.3	1.287569257
1.4	1.287612537
1.5	1.288253094
1.6	1.289073988
1.7	1.289095628
1.8	1.288931161
1.9	1.289622212
2	1.289078316
2.1	1.289137466
2.2	1.287821728
2.3	1.28853442
2.4	1.289027821


==> data/new_data_original_256x2_KD.txt <==
0.1	1.61452002
0.2	1.482239312
0.3	1.432251371
0.4	1.408578189
0.5	1.394765826
0.6	1.380791882
0.7	1.372724331
0.8	1.365271369
0.9	1.360474408
1	1.356541621
1.1	1.356309347
1.2	1.35076507
1.3	1.347468512
1.4	1.343453492
1.5	1.340442587
1.6	1.339587069
1.7	1.337930855
1.8	1.336391499
1.9	1.335143568
2	1.330381232
2.1	1.33052983
2.2	1.330079709
2.3	1.330985721
2.4	1.326562418
2.5	1.32450225
2.6	1.326002653
2.7	1.324443099
2.8	1.323245662
2.9	1.322048225
3	1.320374699
3.1	1.319621612
3.2	1.31873724
3.3	1.318597299
3.4	1.316196654
3.5	1.314569294
3.6	1.316061041
3.7	1.315146372
3.8	1.313993659
3.9	1.313433893
4	1.312776024
4.1	1.310342198
4.2	1.310702872
4.3	1.310539847
4.4	1.312480272
4.5	1.311311689
4.6	1.310431645
4.7	1.308853337
4.8	1.308658573
4.9	1.307658785
5	1.307165383
5.1	1.306377672
5.2	1.307127873
5.3	1.305891484
5.4	1.305852531
5.5	1.305709704
5.6	1.304419935
5.7	1.305727016
5.8	1.304382425
5.9	1.304112641
6	1.303270107
6.1	1.302879136
6.2	1.302716112
6.3	1.302687258
6.4	1.30114646
6.5	1.301160887
6.6	1.30297724
6.7	1.301332567
6.8	1.301313812
6.9	1.30050446
7	1.299723962
7.1	1.299146884
7.2	1.298803523
7.3	1.299552282
7.4	1.300365962
7.5	1.298370714
7.6	1.299055995
7.7	1.299946137
7.79999	1.297129997
7.89999	1.297587331
7.99999	1.297291578
8.09999	1.297349286
8.2	1.296920806
8.3	1.297357942
8.4	1.296487997
8.5	1.296496654
8.6	1.297106914
8.7	1.295959971
8.8	1.295436273
8.9	1.295677203
9	1.295457913
9.1	1.294448027
9.2	1.295056844
9.3	1.294430714
9.4	1.294499964
9.5	1.29369494
9.6	1.294054171
9.7	1.292471534
9.8	1.295473783
9.9	1.293318396
10	1.296300447
10.1	1.293109206
10.2	1.293565097
10.3	1.292708136
10.4	1.293231835
10.5	1.292122402
10.6	1.292915884
10.7	1.292742761
10.8	1.292327265
10.9	1.291504929
11	1.291464533
11.1	1.291973805
11.2	1.291799238
11.3	1.291145698
11.4	1.291292853
11.5	1.291460205
11.6	1.290994215
11.7	1.29042435
11.8	1.290166108
11.9	1.289939605
12	1.291292853
12.1	1.289946818
12.2	1.289076873
12.3	1.290673936
12.4	1.289450531
12.5	1.288156433
12.6	1.290532552
12.7	1.288670033
12.8	1.289694346
12.9	1.289525551
13	1.289690018
13.1	1.2889629
13.2	1.289879011
13.3	1.288211256
13.4	1.289193731
13.5	1.289662607
13.6	1.288045346
13.7	1.28835264
13.8	1.287787104
13.9	1.287655818
14	1.287664474
14.1	1.286702197
14.2	1.288129022
14.3	1.288485368
14.4	1.288401692
14.5	1.286396346
14.6	1.286797415
14.7	1.287052772
14.8	1.286009703
14.9	1.28722301
15	1.286478579
15.1	1.285843793
15.2	1.287179729
15.3	1.286845024
15.4	1.286034229
15.5	1.285755789
15.6	1.286029901
15.7	1.286482907
15.8	1.28676279
15.9	1.28559565
16	1.285897173
16.1	1.286422314
16.2	1.285882746
16.3	1.285357605
16.4	1.285356162
16.5	1.284659341
16.6	1.285817825
16.7	1.286119348
16.8	1.285421084
16.9	1.284767543
17	1.285232091
17.1	1.284341948
17.2	1.284405426
17.3	1.284082263
17.4	1.285181596
17.5	1.283887499
17.6	1.284272698
17.7	1.283242614
17.8	1.284968077
17.9	1.284633372
18	1.28521045
18.1	1.283487872
18.2	1.285058967
18.3	1.284777642
18.4	1.28315461
18.5	1.284539597
18.6	1.284141413
18.7	1.284516514
18.8	1.284386671
18.9	1.282750655
19	1.284066393
19.1	1.284741574
19.2	1.283750443
19.3	1.283114214
19.4	1.282954075
19.5	1.283476331
19.6	1.282920893
19.7	1.284004357
19.8	1.28320799
19.9	1.283386884
20	1.283943764


==> data/new_data_original_512x2_KD.txt <==
0.1	1.531507348
0.2	1.380947693
0.3	1.325590042
0.4	1.291137041
0.5	1.273116338
0.6	1.25932273
0.7	1.250748794
0.8	1.241893532
0.9	1.235932316
1	1.230969445
1.1	1.227704626
1.2	1.223402509
1.3	1.220042473
1.4	1.217517756
1.5	1.214261594
1.6	1.211710909
1.7	1.209767598
1.8	1.208951033
1.9	1.206785548
2	1.205189927
2.1	1.202679638
2.2	1.202326177
2.3	1.201464888
2.4	1.198850725
2.5	1.198331355
2.6	1.196206265
2.7	1.19556138
2.8	1.194972761
2.9	1.194414438
3	1.192684646
3.1	1.191873852
3.2	1.191820472
3.3	1.190602838
3.4	1.188835536
3.5	1.188611918
3.6	1.188409941
3.7	1.188577294
3.8	1.186443548
3.9	1.186864815
4	1.185733742
4.1	1.185742398
4.2	1.185075873
4.3	1.183910175
4.4	1.183917389
4.5	1.183956341
4.6	1.182797857
4.7	1.182898846
4.8	1.182213566
4.9	1.181399886
5	1.181397
5.1	1.18061506
5.2	1.180832907
5.3	1.179748
5.4	1.180257271
5.5	1.179447919
5.6	1.1786025
5.7	1.178469772
5.8	1.177608483
5.9	1.17664332
6	1.177018421
6.1	1.176438458
6.2	1.17751038
6.3	1.176224939
6.4	1.176451442
6.5	1.176298516
6.6	1.176468754
6.7	1.175305942
6.8	1.174913529
6.9	1.174650958
7	1.174124375
7.1	1.174108505
7.2	1.173954137
7.3	1.17410562
7.4	1.173417454
7.5	1.174171984
7.6	1.172866345
7.7	1.173944038
7.79999	1.172419109
7.89999	1.172616758
7.99999	1.171878099
8.09999	1.172041123
8.2	1.171502998
8.3	1.172235887
8.4	1.171930036
8.5	1.172309464
8.6	1.171657366
8.7	1.170360383
8.8	1.171269281
8.9	1.170868212
9	1.170407992
9.1	1.169702514
9.2	1.170045876
9.3	1.170024235
9.4	1.169659234
9.5	1.168919131
9.6	1.168751778
9.7	1.168406974
9.8	1.169098025
9.9	1.168676758
10	1.169131207
10.1	1.16907927
10.2	1.168848439
10.3	1.167961182
10.4	1.167750548
10.5	1.167565883
10.6	1.167464894
10.7	1.167990035
10.8	1.169564016
10.9	1.166346806
11	1.166623803
11.1	1.167137403
11.2	1.166968607
11.3	1.167148944
11.4	1.16783711
11.5	1.166649772
11.6	1.167337937
11.7	1.166607934
11.8	1.166342478
11.9	1.165817337
12	1.16617801
12.1	1.165762514
12.2	1.165018084
12.3	1.165499944
12.4	1.165411939
12.5	1.165150812
12.6	1.16593131
12.7	1.164752628
12.8	1.166143386
12.9	1.164578062
13	1.16493585
13.1	1.165088776
13.2	1.166104433
13.3	1.164019739
13.4	1.164210174
13.5	1.164667509
13.6	1.164365986
13.7	1.164142368
13.8	1.164806008
13.9	1.164627113
14	1.163807663
14.1	1.163992327
14.2	1.163422463
14.3	1.164236143
14.4	1.164067348
14.5	1.162820859
14.6	1.162960801
14.7	1.162696787
14.8	1.163191632
14.9	1.163194517
15	1.162849713
15.1	1.163054576
15.2	1.163063232
15.3	1.162800661
15.4	1.162489039
15.5	1.16227552
15.6	1.162401035
15.7	1.16247894
15.8	1.162250995
15.9	1.163599914
16	1.161776348
16.1	1.162467399
16.2	1.161832613
16.3	1.163356099
16.4	1.161914847
16.5	1.162124037
16.6	1.161529647
16.7	1.161720083
16.8	1.162444316
16.9	1.161091068
17	1.161186286
17.1	1.161923503
17.2	1.160788102
17.3	1.161787889
17.4	1.161474825
17.5	1.161297373
17.6	1.161571485
17.7	1.161645063
17.8	1.161042016
17.9	1.161417117
18	1.161506564
18.1	1.159798413
18.2	1.159410328
18.3	1.161747494
18.4	1.160112921
18.5	1.161039131
18.6	1.160724623
18.7	1.160133118
18.8	1.160837153
18.9	1.160060984
19	1.160495235
19.1	1.162225026
19.2	1.16064816
19.3	1.160267289


==> data/original_bar.txt <==
1  0.150126635
2  0.113215906
3  0.098351937
4  0.08676308 
5  0.078714958
6  0.072753488
7  0.066112897
8  0.062654313
9  0.059642087
10 0.057862135
11 0.055244236
12 0.052577046
13 0.054858123
14 0.052100567
15 0.052125212
16 0.048677582
17 0.048368144
18 0.046875723
19 0.046045991
20 0.046935967
21 0.0





















































































































































==> data_privacy/data_256x2_teacher_distill_full_devsplit_forcenewline_neweval_fulldatadev.txt <==
1   1.345552613
2   1.349811449
3   1.352995477
4   1.355683218
5   1.35755295 
6   1.360458538
7   1.36089856 
8   1.36328622 
9   1.36502034 
10  1.36583402 
11  1.367197367
12  1.367571025
13  1.369879337
14  1.369636964
15  1.369547517
16  1.371893339
17  1.372989787
18  1.375387546
19  1.373745759
20  1.37371402 
21  1.376351267
22  1.376292116
23  1.376837455
24  1.377496767
25  1.377932461
26  1.379450176
27  1.378199359
28  1.377665562
29  1.378463372
30  1.379810849
31  1.379277052
32  1.379709861
33  1.378825489
34  1.381217477
35  1.380004171
36  1.381804654
37  1.380142669
38  1.381583922
39  1.381055895
40  1.381909971
41  1.381543526
42  1.381989319
43  1.381317023
44  1.383410374
45  1.383801344
46  1.384286089
47  1.38243944 
48  1.382726536
49  1.382869363
50  1.38325312 
51  1.384130278
52  1.383746522
53  1.382459638
54  1.382186968
55  1.384578957
56  1.384219725
57  1.383905218
58  1.381765701
59  1.383984566
60  1.384363995
61  1.383061241
62  1.384072571
63  1.38412018 
64  1.384819887
65  1.383586382
66  1.384643878
67  1.385285877
68  1.384146148
69  1.384521249
70  1.38358494 
71  1.384685716
72  1.383277646
73  1.384841527
74  1.383608023
75  1.383404603
76  1.385428704
77  1.382520231
78  1.383211282
79  1.385216628
80  1.385231055
81  1.384444786
82  1.384576071
83  1.383892234
84  1.384164903
85  1.383876364
86  1.383880692
87  1.384858839
88  1.384293303
89  1.385215185
90  1.384997338
91  1.38430773 
92  1.385016093
93  1.385707144
94  1.385026192
95  1.384889136
96  1.384905006
97  1.385545562
98  1.384294746
99  1.384855954
100 1.384685716
101 1.384519806
102 1.384565972
103 1.385531135
104 1.385401293
105 1.384374094
106 1.384037946
107 1.384042274
108 1.383538773
109 1.384630894
110 1.384540004
111 1.383320926
112 1.38484297 
113 1.383805672
114 1.383990337
115 1.385813904
116 1.385095441
117 1.385011765
118 1.380145555
119 1.380011384
120 1.3807587  
121 1.379800751
122 1.379745928
123 1.379416994
124 1.380634628
125 1.380350417
126 1.380851033
127 1.380245101
128 1.378803848
129 1.37944729 
130 1.380118143
131 1.379634841
132 1.378342186
133 1.37887454 
134 1.37935063 
135 1.378653808
136 1.379232329
137 1.378166177
138 1.378894738
139 1.378548491
140 1.378562918
141 1.378288806
142 1.378144537
143 1.378420091
144 1.379044778
145 1.378124339
146 1.378405664
147 1.378050761
148 1.377480897
149 1.378190703
150 1.379015924
151 1.378210901
152 1.378020465
153 1.378405664
154 1.378229656
155 1.378391238
156 1.378704302
157 1.378736042
158 1.377638151
159 1.37737558 
160 1.37874037 
161 1.377713171
162 1.378356613
163 1.377922362
164 1.378363826
165 1.37931312 
166 1.378441732
167 1.378369597
168 1.377969971
169 1.378118568
170 1.377801175
171 1.3784677  
172 1.378780765
173 1.376664332
174 1.378620626
175 1.375616935
176 1.378233984
177 1.377828586
178 1.378662464
179 1.377390007
180 1.377198129
181 1.378790864
182 1.378180604
183 1.377506865
184 1.377811274
185 1.377841571
186 1.376851882
187 1.377390007
188 1.377746353
189 1.377713171
190 1.377522735
191 1.378079615
192 1.37761651 
193 1.377478012
194 1.378327759
195 1.376879293
196 1.377076942
197 1.377045203
198 1.376426287
199 1.377426075
200 1.377198129
201 1.376996151
202 1.376890835
203 1.377756452
204 1.377058187
205 1.376371464
206 1.377939674
207 1.377405877
208 1.376808601
209 1.376286345
210 1.377527063
211 1.377378466
212 1.37671194 
213 1.377306331
214 1.377276034
215 1.377239967
216 1.377956986
217 1.377140421
218 1.376716269
219 1.376758107
220 1.378281593
221 1.377029333
222 1.377646807
223 1.376660003
224 1.377063958
225 1.377183702
226 1.37759487 
227 1.378281593
228 1.376700399
229 1.377495324
230 1.377120223
231 1.376260377
232 1.377229868
233 1.377245738
234 1.376479667
    

==> data_privacy/data_256x2_teacher_distill_full_devsplit_forcenewline_neweval_monthdatadev.txt <==
1   1.454467432
2   1.441972251
3   1.432726018
4   1.427269746
5   1.425454835
6   1.42172114 
7   1.417377186
8   1.416355758
9   1.413665131
10  1.412991393
11  1.410381557
12  1.407780378
13  1.409292323
14  1.406920532
15  1.405368192
16  1.407047489
17  1.407177332
18  1.407602927
19  1.406740195
20  1.406766164
21  1.408599829
22  1.407662077
23  1.408621469
24  1.407643322
25  1.406933516
26  1.406637764
27  1.40755099 
28  1.404729078
29  1.405359536
30  1.406217939
31  1.40357925 
32  1.40620207 
33  1.405304714
34  1.406714227
35  1.40424289 
36  1.405965468
37  1.404265973
38  1.404571824
39  1.401956218
40  1.405066669
41  1.404913743
42  1.405212381
43  1.401285365
44  1.4050407  
45  1.404257317
46  1.406128492
47  1.402977646
48  1.403517214
49  1.40202114 
50  1.403518657
51  1.403828836
52  1.404567496
53  1.401793194
54  1.397954182
55  1.402761242
56  1.403602333
57  1.400031663
58  1.398824127
59  1.400193245
60  1.39954836 
61  1.395485731
62  1.396836094
63  1.398668316
64  1.400300004
65  1.400180261
66  1.399854212
67  1.398951085
68  1.399180473
69  1.399145848
70  1.397053941
71  1.399519506
72  1.395852176
73  1.398460568
74  1.396859177
75  1.395507371
76  1.396025299
77  1.392545519
78  1.393630425
79  1.398235508
80  1.395859389
81  1.396880817
82  1.393940605
83  1.395152469
84  1.393248111
85  1.393600129
86  1.393841059
87  1.394220488
88  1.395087547
89  1.394592703
90  1.393138466
91  1.39560836 
92  1.394211831
93  1.395793025
94  1.395863717
95  1.393916079
96  1.395611246
97  1.392490696
98  1.393631868
99  1.396101762
100 1.395112073
101 1.392339213
102 1.394142582
103 1.395322707
104 1.392870125
105 1.392408463
106 1.393282736
107 1.39409353 
108 1.39109561 
109 1.392712871
110 1.391570257
111 1.389162399
112 1.393676591
113 1.39153996 
114 1.390349737
115 1.390915273
116 1.390713296
117 1.38989096 
118 1.388872417
119 1.388396328
120 1.387970733
121 1.387408082
122 1.387494643
123 1.387724032
124 1.38848866 
125 1.387999586
126 1.3899126  
127 1.388089034
128 1.386825233
129 1.386559777
130 1.386910352
131 1.387483102
132 1.386506397
133 1.385836987
134 1.38745569 
135 1.385968272
136 1.386209202
137 1.386109656
138 1.386564105
139 1.386767525
140 1.385838429
141 1.385835544
142 1.386481871
143 1.385927876
144 1.386489085
145 1.385635009
146 1.385542677
147 1.386353471
148 1.384853069
149 1.385777836
150 1.385891809
151 1.385479198
152 1.385435917
153 1.38556576 
154 1.385558546
155 1.385018979
156 1.385899023
157 1.385282992
158 1.385307518
159 1.385874497
160 1.385345028
161 1.384620795
162 1.385658092
163 1.384697258
164 1.385027635
165 1.385831216
166 1.38491799 
167 1.385323387
168 1.385081014
169 1.385574416
170 1.385072358
171 1.386151494
172 1.386356357
173 1.385877382
174 1.385604713
175 1.384371208
176 1.385114196
177 1.385407064
178 1.385539791
179 1.385894694
180 1.384975698
181 1.385420048
182 1.385059374
183 1.385190659
184 1.384739096
185 1.385164691
186 1.384832871
187 1.385297419
188 1.385372439
189 1.384802574
190 1.384454885
191 1.384936745
192 1.384958385
193 1.385166133
194 1.385164691
195 1.385055046
196 1.385119967
197 1.384854511
198 1.384656862
199 1.384688601
200 1.385264237
201 1.38510554 
202 1.385078129
203 1.385467657
204 1.384838642
205 1.385031963
206 1.385082457
207 1.384450557
208 1.384835756
209 1.385430147
210 1.384753523
211 1.385321945
212 1.38528732 
213 1.38476795 
214 1.384985797
215 1.384793918
216 1.384907891
217 1.38477372 
218 1.384521249
219 1.384740538
220 1.384682831
221 1.385062259
222 1.384828543
223 1.385066587
224 1.384855954
225 1.385024749
226 1.384863167
227 1.384750637
228 1.384717455
229 1.38473044 
230 1.384801132
231 1.384716013
232 1.384629451
233 1.384679945
234 1.385079572
    

==> data_privacy/data_256x2_teacher_distill_full_devsplit_forcenewline_neweval_nomonthdatadev.txt <==
1   1.331658017
2   1.339037402
3   1.343519856
4   1.347602683
5   1.350213961
6   1.353470123
7   1.355078728
8   1.358036253
9   1.359907429
10  1.360660515
11  1.362538904
12  1.362189772
13  1.364919351
14  1.364723145
15  1.364887612
16  1.368326997
17  1.368941585
18  1.369074313
19  1.369403247
20  1.370375624
21  1.372142925
22  1.371923636
23  1.373057594
24  1.373523584
25  1.374488747
26  1.374115089
27  1.373957836
28  1.374670527
29  1.37545391 
30  1.37561982 
31  1.37617093 
32  1.376495536
33  1.375704939
34  1.377369809
35  1.376847554
36  1.378197916
37  1.377261607
38  1.378034892
39  1.379151538
40  1.3788529  
41  1.379031794
42  1.379148652
43  1.379851245
44  1.379865672
45  1.380956349
46  1.380943365
47  1.379489128
48  1.380131128
49  1.380413896
50  1.380685123
51  1.38148149 
52  1.380529312
53  1.381239118
54  1.38042688 
55  1.382504361
56  1.382624105
57  1.382303826
58  1.381814753
59  1.38273952 
60  1.381591135
61  1.381869575
62  1.382044141
63  1.382618334
64  1.383488279
65  1.383020846
66  1.384408719
67  1.383182428
68  1.383085767
69  1.383271875
70  1.381917184
71  1.382987664
72  1.381330007
73  1.382534658
74  1.382615449
75  1.382614006
76  1.384277433
77  1.381905643
78  1.383169444
79  1.383101637
80  1.384020634
81  1.38436111 
82  1.3839384  
83  1.382934284
84  1.382153786
85  1.383773933
86  1.383408931
87  1.383693142
88  1.383232922
89  1.383534445
90  1.38360658 
91  1.383753735
92  1.383123277
93  1.384278876
94  1.38377249 
95  1.383595039
96  1.384472197
97  1.384209627
98  1.383496935
99  1.383613794
100 1.383753735
101 1.383822984
102 1.384009092
103 1.384514035
104 1.383896562
105 1.383733537
106 1.384708799
107 1.384443343
108 1.383846067
109 1.383225709
110 1.383170886
111 1.383775375
112 1.384149033
113 1.384493838
114 1.384092768
115 1.384744866
116 1.384589055
117 1.383322369
118 1.379908953
119 1.37950067 
120 1.378938019
121 1.378821161
122 1.378987071
123 1.37909383 
124 1.379502113
125 1.378925035
126 1.380060436
127 1.379046221
128 1.377946887
129 1.378523965
130 1.378888967
131 1.379577133
132 1.378326316
133 1.37807673 
134 1.377870425
135 1.376851882
136 1.377196686
137 1.377972856
138 1.377726155
139 1.377805503
140 1.377896393
141 1.376971626
142 1.376916803
143 1.376798502
144 1.378476357
145 1.377730483
146 1.377401549
147 1.377739139
148 1.376709055
149 1.377646807
150 1.376703284
151 1.37761651 
152 1.377711728
153 1.376469568
154 1.377495324
155 1.377495324
156 1.377124551
157 1.377532834
158 1.377177931
159 1.377185144
160 1.377431845
161 1.376971626
162 1.377509751
163 1.377623724
164 1.377176488
165 1.376776862
166 1.376846111
167 1.377189473
168 1.37733807 
169 1.377352497
170 1.376853325
171 1.376952871
172 1.37704376 
173 1.377058187
174 1.377757894
175 1.376760992
176 1.375924229
177 1.376846111
178 1.376339725
179 1.377516964
180 1.376494094
181 1.377276034
182 1.375957411
183 1.376043973
184 1.377163504
185 1.376331069
186 1.376677316
187 1.377058187
188 1.376517177
189 1.376447927
190 1.37598338 
191 1.375934328
192 1.37663692 
193 1.375308198
194 1.376443599
195 1.376622493
196 1.376126206
197 1.37586075 
198 1.375974723
199 1.376380121
200 1.376254606
201 1.376211325
202 1.37708127 
203 1.376876408
204 1.376580655
205 1.376919689
206 1.375911245
207 1.375955968
208 1.375422171
209 1.376264705
210 1.375347151
211 1.37609591 
212 1.376403204
213 1.375883834
214 1.376442157
215 1.37589826 
216 1.376322413
217 1.375769861
218 1.376319527
219 1.37709714 
220 1.375588081
221 1.375417843
222 1.376248835
223 1.377138978
224 1.375456796
225 1.375964624
226 1.376222867
227 1.375850652
228 1.37657777 
229 1.375530373
230 1.376065613
231 1.376722039
232 1.37602666 
233 1.37652439 
234 1.375827568
    

==> data_privacy/data_256x2_teacher_distill_load_devsplit_forcenewline_neweval_fulldatadev.txt <==
1   1.325955044
2   1.327057263
3   1.329092905
4   1.330056626
5   1.331187698
6   1.3334585  
7   1.333591228
8   1.334497241
9   1.335498471
10  1.336009185
11  1.336568951
12  1.338692598
13  1.338574297
14  1.33914849 
15  1.340588299
16  1.339943415
17  1.340581086
18  1.342370028
19  1.340972056
20  1.341879511
21  1.343025011
22  1.344216677
23  1.344564367
24  1.34534198 
25  1.344655257
26  1.346830841
27  1.346611551
28  1.345851251
29  1.347029933
30  1.348179761
31  1.347738296
32  1.347519006
33  1.347195843
34  1.350838648
35  1.349279094
36  1.349361328
37  1.349261782
38  1.35063667 
39  1.350138941
40  1.350151925
41  1.350221174
42  1.34992975 
43  1.350343803
44  1.351124301
45  1.351360903
46  1.351660984
47  1.351518157
48  1.350452005
49  1.352347707
50  1.349140596
51  1.348963144
52  1.349612357
53  1.348614012
54  1.349923979
55  1.349714788
56  1.349703247
57  1.349483957
58  1.347641635
59  1.349026623
60  1.349867714
61  1.349687377
62  1.349662851
63  1.349381526
64  1.348732313
65  1.348755396
66  1.34837741 
67  1.349537337
68  1.348820317
69  1.348533221
70  1.348984785
71  1.348929962
72  1.349745085
73  1.349593602
74  1.34824901 
75  1.348487055
76  1.34963544 
77  1.347845055
78  1.348665949
79  1.349108856
80  1.349864828
81  1.348440888
82  1.349103086
83  1.349094429
84  1.350528468
85  1.34904682 
86  1.349258897
87  1.349273324
88  1.34956042 
89  1.350463547
90  1.350193763
91  1.348740969
92  1.35017068 
93  1.349655638
94  1.349140596
95  1.349193975
96  1.349163679
97  1.350039395
98  1.348511581
99  1.348963144
100 1.348644308
101 1.349910995
102 1.348670277
103 1.349329589
104 1.349685934
105 1.348593814
106 1.348439446
107 1.348612569
108 1.3483399  
109 1.349108856
110 1.348723657
111 1.348699131
112 1.349077117
113 1.347814759
114 1.348696245
115 1.350400068
116 1.34915358 
117 1.350426037
118 1.349092987
119 1.348966029
120 1.349595045
121 1.349915323
122 1.349075674
123 1.348660178
124 1.349365656
125 1.349326703
126 1.349900896
127 1.350087004
128 1.348999211
    

==> data_privacy/data_256x2_teacher_distill_load_devsplit_forcenewline_neweval_monthdatadev.txt <==
1   1.381405027
2   1.35279927 
3   1.329693066
4   1.314289411
5   1.30070211 
6   1.284904599
7   1.269997231
8   1.257077897
9   1.244752953
10  1.235036402
11  1.223082231
12  1.215157507
13  1.205233208
14  1.197064669
15  1.189620362
16  1.183555272
17  1.177536349
18  1.172209918
19  1.167268688
20  1.163322917
21  1.159675784
22  1.156485985
23  1.153555872
24  1.151550525
25  1.150203048
26  1.14777355 
27  1.146568899
28  1.145395988
29  1.145088694
30  1.143804696
31  1.143112202
32  1.142170122
33  1.141753183
34  1.142611587
35  1.141952275
36  1.142418266
37  1.141385296
38  1.141480514
39  1.14108233 
40  1.140117167
41  1.140858713
42  1.140287405
43  1.140365311
44  1.140665391
45  1.140238354
46  1.139897878
47  1.140601913
48  1.140398493
49  1.140388394
50  1.139255878
51  1.138789888
52  1.138885106
53  1.138942814
54  1.137868006
55  1.138670144
56  1.138632634
57  1.138372949
58  1.13846961 
59  1.138631191
60  1.138345538
61  1.138484036
62  1.138420558
63  1.138527317
64  1.138929829
65  1.138247434
66  1.137961781
67  1.138683128
68  1.138139232
69  1.138365735
70  1.138292158
71  1.137566482
72  1.138890876
73  1.138199826
74  1.13800939 
75  1.137906958
76  1.137689112
77  1.138039686
78  1.138452297
79  1.138273403
80  1.138078639
81  1.138297929
82  1.138244549
83  1.13830947 
84  1.138035358
85  1.138372949
86  1.138355637
87  1.1385504  
88  1.137782887
89  1.137911287
90  1.138478266
91  1.137831938
92  1.138142118
93  1.138411902
94  1.138189727
95  1.137970437
96  1.137717965
97  1.137885318
98  1.138150774
99  1.13776846 
100 1.137935812
101 1.137684783
102 1.138163758
103 1.138318127
104 1.137795871
105 1.13797188 
106 1.138374392
107 1.138007947
108 1.138570598
109 1.137803084
110 1.137937255
111 1.137954567
112 1.138476823
113 1.138025259
114 1.13788099 
115 1.138123363
116 1.138058441
117 1.137732392
118 1.138238778
119 1.138170972
120 1.137664586
121 1.138351309
122 1.138191169
123 1.138127691
124 1.137550613
125 1.137935812
126 1.13830947 
127 1.138339767
128 1.138018046


==> data_privacy/data_256x2_teacher_distill_load_devsplit_forcenewline_neweval_nomonthdatadev.txt <==
1   1.318307317
2   1.324300272
3   1.328916896
4   1.332246637
5   1.335739401
6   1.339513492
7   1.342153623
8   1.344593221
9   1.347278076
10  1.348560632
11  1.350221174
12  1.352385217
13  1.354117893
14  1.355612526
15  1.357607773
16  1.358682581
17  1.359719878
18  1.360103635
19  1.361306843
20  1.363723357
21  1.364159051
22  1.365836905
23  1.366699637
24  1.36801826 
25  1.367609977
26  1.368396246
27  1.369560501
28  1.370059674
29  1.371369641
30  1.370426118
31  1.37193662 
32  1.371796678
33  1.371887568
34  1.374201651
35  1.373516371
36  1.372896012
37  1.373607261
38  1.37443104 
39  1.375981937
40  1.37469361 
41  1.375292329
42  1.374744104
43  1.375885276
44  1.375152387
45  1.376168044
46  1.375309641
47  1.375622706
48  1.375476994
49  1.377141864
50  1.373715463
51  1.374312739
52  1.373784712
53  1.374519044
54  1.374992248
55  1.374791713
56  1.375227407
57  1.374622918
58  1.374669084
59  1.374500289
60  1.374156928
61  1.374771516
62  1.374218963
63  1.374480091
64  1.373966492
65  1.375403416
66  1.37500956 
67  1.374217521
68  1.374647444
69  1.374288213
70  1.373926096
71  1.374060267
72  1.373827993
73  1.374149714
74  1.373972263
75  1.374545013
76  1.374705152
77  1.373734218
78  1.374908572
79  1.373765957
80  1.374876832
81  1.374842208
82  1.374713808
83  1.373699593
84  1.374280999
85  1.374948967
86  1.375048513
87  1.374402186
88  1.374582523
89  1.374834994
90  1.374905686
91  1.374523372
92  1.37404584 
93  1.374608491
94  1.374073251
95  1.374133844
96  1.375129304
97  1.37458108 
98  1.373943409
99  1.374191552
100 1.374152599
101 1.374780172
102 1.374396415
103 1.374406514
104 1.374223292
105 1.373891472
106 1.375257704
107 1.374839322
108 1.37461859 
109 1.374125188
110 1.373600047
111 1.374494518
112 1.3742709  
113 1.374625803
114 1.374552226
115 1.374803255
116 1.374464222
117 1.373865503
118 1.374539242
119 1.374273786
120 1.374038627
121 1.374296869
122 1.374109319
123 1.374435368
124 1.374220406
125 1.373979476
126 1.374728235
127 1.374679183
128 1.374107876
    

==> data_privacy/data_256x2_teacher_distill_rand_devsplit_forcenewline_neweval_fulldatadev.txt <==
1   1.387601403
2   1.397038071
3   1.400722714
4   1.407092213
5   1.408735442
6   1.411410199
7   1.41568779 
8   1.41622303 
9   1.419166127
10  1.421031532
11  1.422895494
12  1.424778211
13  1.426484919
14  1.427757376
15  1.428788903
16  1.432402854
17  1.430942847
18  1.430911108
19  1.433282898
20  1.43451496 
21  1.43534451 
22  1.436130778
23  1.4358105  
24  1.437667249
25  1.43706853 
26  1.437684561
27  1.438799764
28  1.439089746
29  1.438720416
30  1.439158995
31  1.439815422
32  1.441480292
33  1.441437011
34  1.44279603 
35  1.440943609
36  1.442669072
37  1.442433913
38  1.442998007
39  1.442810456
40  1.444065601
41  1.442911445
42  1.444440702
43  1.444296432
44  1.444844656
45  1.44449841 
46  1.443950186
47  1.444758095
48  1.445666993
49  1.444974499
50  1.44605652 
51  1.444700387
52  1.445378454
53  1.445378454
54  1.446446048
55  1.44605652 
56  1.445118769
57  1.446128655
58  1.447744474
59  1.447152969
60  1.447210676
61  1.446604744
62  1.445782408
63  1.446922137
64  1.446431621
65  1.447369373
66  1.446777868
67  1.447080834
68  1.447629058
69  1.446965418
70  1.447600204
71  1.447960878
72  1.447672339
73  1.446806722
74  1.448840922
75  1.447499215
76  1.447282811
77  1.448999618
78  1.449014045
79  1.448509102
80  1.448927483
81  1.448004159
82  1.450471167
83  1.4477589  
84  1.448768787
85  1.44856681 
86  1.448581237
87  1.450168201
88  1.449302584
89  1.448552383
90  1.4497931  
91  1.449951797
92  1.448393686
93  1.450139347
94  1.449143888
95  1.450023932
96  1.448364832
97  1.448610091
98  1.448927483
99  1.449778674
100 1.449908516
101 1.44974982 
102 1.449821954
103 1.448739933
104 1.448855349
105 1.449475708
106 1.448206136
107 1.44927373 
108 1.449446854
109 1.449288157
110 1.449591123
111 1.449042899
112 1.449028472
113 1.450211482
114 1.449042899
115 1.450716425
116 1.449533415
117 1.449172742
118 1.450687571
119 1.45078856 
120 1.449836381
121 1.450052786
122 1.4497931  
123 1.450225909
124 1.451264649
125 1.450831841
126 1.449461281
127 1.450153774
128 1.45112038 
129 1.449778674
130 1.449735393
131 1.45060101 
132 1.450802987
133 1.449995078
134 1.451856154
135 1.450629864
136 1.450687571
137 1.450009505
138 1.449720966
139 1.449922943
140 1.450168201
141 1.450312471
142 1.450658718
143 1.449951797
144 1.451206942
145 1.450427886
146 1.45060101 
147 1.446359486
148 1.4473838  
149 1.446244071
150 1.445883397
151 1.446489329
152 1.446186363
153 1.446244071
154 1.446547037
155 1.446013239
156 1.44501778 
157 1.444974499
158 1.445825689
159 1.444844656
160 1.44520533 
161 1.445147622
162 1.44553715 
163 1.44620079 
164 1.445811262
165 1.445609285
166 1.444931218
167 1.445061061
168 1.444743668
169 1.445032207
170 1.445421735
171 1.443589512
172 1.445248611
173 1.44231994 5
174 1.445450588
175 1.444772522
176 1.445666993
177 1.443546231
178 1.444036747
179 1.445493869
180 1.445234184
181 1.444902364
182 1.445248611
183 1.444916791
184 1.443993466
185 1.444426275
186 1.444599398
187 1.445219757
188 1.444714814
189 1.445263038
190 1.444786949
191 1.444512837
192 1.445277465
193 1.443906905
194 1.444411848
195 1.444181017
196 1.443661647
197 1.444657106
198 1.444382994
199 1.443878051
200 1.443921332
201 1.444844656
202 1.444094455
203 1.443329827
204 1.445118769
205 1.444411848
206 1.443979039
207 1.443459669
208 1.444671533
209 1.444325286
210 1.443791489
211 1.444440702
212 1.444310859
213 1.444642679
214 1.445162049
215 1.444224298
216 1.443805916
217 1.444209871
218 1.445450588
219 1.444108882
220 1.444671533
221 1.44383477 
222 1.44435414 
223 1.444325286
224 1.444931218


==> data_privacy/data_256x2_teacher_distill_rand_devsplit_forcenewline_neweval_monthdatadev.txt <==
1   1.441588494
2   1.432258585
3   1.419233934
4   1.417087204
5   1.412004589
6   1.407211956
7   1.406549759
8   1.401878313
9   1.402231773
10  1.398498078
11  1.39737999 
12  1.399603183
13  1.400388009
14  1.399151619
15  1.397056826
16  1.4005972  
17  1.399640693
18  1.396169569
19  1.396244589
20  1.395813223
21  1.397090008
22  1.395950279
23  1.394814878
24  1.395057251
25  1.392131465
26  1.395847848
27  1.396647101
28  1.393121154
29  1.392158876
30  1.39470379 
31  1.393053347
32  1.391322113
33  1.390655588
34  1.391459169
35  1.390240092
36  1.391040788
37  1.390550271
38  1.391319228
39  1.3910581  
40  1.391101381
41  1.388644471
42  1.38939323 
43  1.388276584
44  1.390367049
45  1.388243402
46  1.385653764
47  1.386530923
48  1.386893039
49  1.385632124
50  1.38732152 
51  1.386917565
52  1.385723014
53  1.384309173
54  1.385607598
55  1.382875134
56  1.384183658
57  1.385826888
58  1.386248155
59  1.38500888 
60  1.383635434
61  1.38420097 
62  1.380777455
63  1.383609465
64  1.38264286 
65  1.384385635
66  1.383915317
67  1.382601022
68  1.381917184
69  1.381524771
70  1.381631531
71  1.381614218
72  1.381751274
73  1.379050549
74  1.380393698
75  1.381680582
76  1.380965005
77  1.382172541
78  1.380217689
79  1.382191296
80  1.382000861
81  1.380361959
82  1.380861131
83  1.378554262
84  1.380027254
85  1.379597331
86  1.379668023
87  1.378472028
88  1.379230886
89  1.379605987
90  1.378711516
91  1.380692336
92  1.377252951
93  1.379178949
94  1.377296232
95  1.377111567
96  1.378404222
97  1.375921344
98  1.378565804
99  1.378111355
100 1.380537968
101 1.376794174
102 1.377485225
103 1.377058187
104 1.377467913
105 1.375476994
106 1.374742662
107 1.376505635
108 1.375107664
109 1.376191128
110 1.374742662
111 1.374847979
112 1.374151157
113 1.373538011
114 1.372444449
115 1.374034299
116 1.374119418
117 1.372773383
118 1.3735106  
119 1.374927327
120 1.374042955
121 1.373908784
122 1.372903226
123 1.373904456
124 1.375328396
125 1.374129516
126 1.373516371
127 1.373657755
128 1.374976378
129 1.372619015
130 1.375300985
131 1.374882603
132 1.375456796
133 1.372187649
134 1.374700824
135 1.373434137
136 1.3742709  
137 1.370913749
138 1.371878912
139 1.371428791
140 1.372464646
141 1.37128885 
142 1.371092643
143 1.372949392
144 1.372392512
145 1.37258439 
146 1.370525664
147 1.368070197
148 1.367992292
149 1.367643159
150 1.366897286
151 1.3663909  
152 1.366766001
153 1.36714543 
154 1.366976634
155 1.366600091
156 1.366193251
157 1.366249516
158 1.366474576
159 1.365978289
160 1.366160069
161 1.365510856
162 1.365500757
163 1.365691193
164 1.365927795
165 1.366451493
166 1.365665225
167 1.365291567
168 1.365601746
169 1.365174708
170 1.365274254
171 1.365839791
172 1.365311764
173 1.365520955
174 1.365456034
175 1.365368029
176 1.36504198 
177 1.365021783
178 1.364962632
179 1.365650798
180 1.365428623
181 1.364926565
182 1.365388227
183 1.365408425
184 1.364614943
185 1.365391113
186 1.365072277
187 1.365365144
188 1.365141526
189 1.365151625
190 1.364961189
191 1.36483856 
192 1.365063621
193 1.365005913
194 1.364994371
195 1.36485443 
196 1.365294452
197 1.365033324
198 1.365268483
199 1.364840003
200 1.36531465 
201 1.365199234
202 1.365007356
203 1.365106902
204 1.364890497
205 1.365117   
206 1.365213661
207 1.365432951
208 1.365398326
209 1.365109787
210 1.365115558
211 1.365216546
212 1.365229531
213 1.364971288
214 1.365050636
215 1.364981387
216 1.365076605
217 1.365366587
218 1.365043423
219 1.365135755
220 1.364969846
221 1.364746228
222 1.365233859
223 1.365121329
224 1.364749113


==> data_privacy/data_256x2_teacher_distill_rand_devsplit_forcenewline_neweval_nomonthdatadev.txt <==
1   1.380462948
2   1.393516452
3   1.399288675
4   1.406041931
5   1.408539236
6   1.412013245
7   1.416953033
8   1.417313707
9   1.421400862
10  1.423181148
11  1.425984304
12  1.427693898
13  1.429381851
14  1.431473759
15  1.433607505
16  1.434553913
17  1.435299786
18  1.435138204
19  1.436917047
20  1.438946919
21  1.43976637 
22  1.439855817
23  1.439998644
24  1.441235034
25  1.44237332 
26  1.443474096
27  1.444397421
28  1.443329827
29  1.443603939
30  1.444483983
31  1.446229644
32  1.446215217
33  1.446417194
34  1.448610091
35  1.446503756
36  1.448364832
37  1.448711079
38  1.448725506
39  1.448812068
40  1.450023932
41  1.449518988
42  1.451553188
43  1.451192515
44  1.450543302
45  1.450413459
46  1.451322357
47  1.451178088
48  1.45211584 
49  1.452173547
50  1.452260109
51  1.452981457
52  1.452187974
53  1.45282276 
54  1.45415004 
55  1.452779479
56  1.452837187
57  1.453587388
58  1.454510713
59  1.454207747
60  1.454828106
61  1.454409725
62  1.453572961
63  1.454582848
64  1.454712691
65  1.454366444
66  1.454683837
67  1.455737004
68  1.455347476
69  1.455232061
70  1.455462892
71  1.455491746
72  1.45703543 
73  1.456198666
74  1.456660329
75  1.456054397
76  1.4555206  
77  1.456530486
78  1.455837993
79  1.45741053 
80  1.456530486
81  1.456443925
82  1.457179699
83  1.45670361 
84  1.456905587
85  1.457049857
86  1.456270801
87  1.457006576
88  1.456948868
89  1.45788662 
90  1.457424957
91  1.458377136
92  1.457396103
93  1.459358169
94  1.458232866
95  1.456876733
96  1.457396103
97  1.457929901
98  1.457857766
99  1.458059743
100 1.458521405
101 1.457684642
102 1.457093137
103 1.458333855
104 1.457439384
105 1.458939787
106 1.458391563
107 1.457540373
108 1.458651248
109 1.458910933
110 1.458997495
111 1.459170618
112 1.458333855
113 1.458030889
114 1.45807417 
115 1.459574573
116 1.459343742
117 1.458622394
118 1.459863112
119 1.459589   
120 1.458377136
121 1.459733269
122 1.458506979
123 1.459343742
124 1.459415876
125 1.458910933
126 1.458232866
127 1.458824371
128 1.459949674
129 1.459199472
130 1.459213899
131 1.459387023
132 1.459358169
133 1.459718842
134 1.460555605
135 1.460238213
136 1.459040776
137 1.458521405
138 1.458766664
139 1.459228326
140 1.459387023
141 1.459964101
142 1.459401449
143 1.460065089
144 1.459704415
145 1.459084057
146 1.460800864
147 1.456617048
148 1.455809139
149 1.455361903
150 1.455491746
151 1.45618424 
152 1.455102218
153 1.454121186
154 1.455924554
155 1.454871387
156 1.454654983
157 1.455621588
158 1.454294309
159 1.454020197
160 1.455174353
161 1.453789366
162 1.455650442
163 1.453904781
164 1.453991343
165 1.454121186
166 1.454366444
167 1.454712691
168 1.453731658
169 1.453774939
170 1.453746085
171 1.454712691
172 1.453731658
173 1.453125726
174 1.453298849
175 1.454568421
176 1.453717231
177 1.454395298
178 1.453976916
179 1.454308736
180 1.454092332
181 1.45400577 
182 1.45419332 
183 1.453760512
184 1.453760512
185 1.453948062
186 1.453457546
187 1.453587388
188 1.453991343
189 1.454178893
190 1.453399838
191 1.453572961
192 1.453443119
193 1.453284422
194 1.452923749
195 1.454164466
196 1.453558535
197 1.453919208
198 1.453558535
199 1.454251028
200 1.453702804
201 1.45367395 
202 1.453630669
203 1.453630669
204 1.452909322
205 1.454698264
206 1.454121186
207 1.453515254
208 1.454539567
209 1.452894895
210 1.453976916
211 1.454553994
212 1.453717231
213 1.453183434
214 1.454135613
215 1.454251028
216 1.453443119
217 1.453269996
218 1.45400577 
219 1.453183434
220 1.453457546
221 1.45415004 
222 1.453847074
223 1.454164466
224 1.454063478
    

==> data_privacy/data_256x2_teacher_full_infinite_fulldata.txt <==
1 1.33448
2 1.34628
3 1.35239
4 1.35899
5 1.35808
6 1.3665
7 1.36664
8 1.34731
9 1.34512
10 1.34542
11 1.35398
12 1.35542
13 1.35797
14 1.3642
15 1.3642
16 1.36428
17 1.35565
18 1.35686
19 1.35449
20 1.35735
21 1.35576
22 1.36411
23 1.3618
24 1.36757
25 1.37194
26 1.36598
27 1.37418
28 1.3739
29 1.37732
30 1.37774
31 1.37522
32 1.37226
33 1.37304
34 1.37024
35 1.37425
36 1.36913
37 1.37068
38 1.3697
39 1.36747
40 1.37278
41 1.37103
42 1.37311
43 1.37162
44 1.37586
45 1.38163
46 1.37764
47 1.38016
48 1.38264
49 1.37292
50 1.3754
51 1.37174
52 1.37461
53 1.38066
54 1.37894
55 1.38462
56 1.37542
57 1.37977
58 1.37752
59 1.38049
60 1.38006
61 1.37444
62 1.38044
63 1.38104


==> data_privacy/data_256x2_teacher_full_infinite_monthdata.txt <==
1 1.44513
2 1.41993
3 1.39318
4 1.36459
5 1.34115
6 1.3309
7 1.32806
8 1.34767
9 1.33927
10 1.33247
11 1.32644
12 1.32159
13 1.32033
14 1.32198
15 1.32029
16 1.32156
17 1.32719
18 1.32146
19 1.32232
20 1.31816
21 1.31906
22 1.32131
23 1.31833
24 1.32009
25 1.3195
26 1.31938
27 1.32104
28 1.32243
29 1.32157
30 1.32095
31 1.32186
32 1.3202
33 1.32125
34 1.32093
35 1.32006
36 1.31967
37 1.31904
38 1.3182
39 1.317
40 1.31859
41 1.31803
42 1.3192
43 1.32078
44 1.31903
45 1.32173
46 1.32037
47 1.32104
48 1.32269
49 1.31879
50 1.31796
51 1.31726
52 1.31862
53 1.31784
54 1.31845
55 1.31932
56 1.31771
57 1.31717
58 1.31524
59 1.31683
60 1.31713
61 1.31536
62 1.31741
63 1.31726


==> data_privacy/data_256x2_teacher_full_infinite_nomonthdata.txt <==
1 1.32349
2 1.33904
3 1.34666
4 1.35684
5 1.36108
6 1.3592
7 1.376
8 1.34424
9 1.34626
10 1.35393
11 1.35875
12 1.35661
13 1.36644
14 1.3735
15 1.36872
16 1.37435
17 1.35833
18 1.36086
19 1.36623
20 1.36685
21 1.36399
22 1.36864
23 1.37004
24 1.38086
25 1.37921
26 1.37497
27 1.37757
28 1.38185
29 1.38166
30 1.38602
31 1.38754
32 1.37629
33 1.37633
34 1.38007
35 1.37252
36 1.37973
37 1.3713
38 1.37652
39 1.37773
40 1.37966
41 1.37144
42 1.37563
43 1.37844
44 1.38313
45 1.38198
46 1.38689
47 1.38534
48 1.38318
49 1.37701
50 1.38248
51 1.37527
52 1.38451
53 1.38317
54 1.38124
55 1.3841
56 1.38836
57 1.38457
58 1.37888
59 1.37769
60 1.37935
61 1.38344
62 1.38467
63 1.38728


==> data_privacy/data_256x2_teacher_loadinit_infinite_fulldata.txt <==
1  1.348517351
2  1.317815358
3  1.332079284
4  1.330274473
5  1.329163597
6  1.338480522
7  1.343263056
8  1.346650504
9  1.351163254
10 1.352379446
11 1.358330563
12 1.361837755
13 1.364330732
14 1.369012277
15 1.368218795
16 1.367128117
17 1.372552651
18 1.378955331
19 1.374650329
20 1.377457814
21 1.374357462
22 1.379230886
23 1.377417418
24 1.382022501
25 1.388684867
26 1.385945189
27 1.390909502
28 1.387234958
29 1.391417331
30 1.391942472
31 1.384584727
32 1.39043197 
33 1.390209795
34 1.385575859
35 1.391726068
36 1.388155398
37 1.386292878
38 1.391571699
39 1.387110886
40 1.391604881
41 1.38832275 
42 1.391026361
43 1.386519381
44 1.390794087
45 1.394077661
46 1.387791838
47 1.389375918
48 1.39063539 
49 1.390329539
50 1.393178862
51 1.388772871
52 1.389967423
53 1.394656181
54 1.389566353
55 1.398524047
56 1.383038158
57 1.390912388
58 1.3937242  
59 1.398591853
60 1.396326822
61 1.388073164
62 1.392396921
63 1.39146494 
64 1.393382282
65 1.383528675
66 1.395674724
67 1.391312014
68 1.391599111
69 1.391235551
70 1.391313457
71 1.390747921
72 1.38931821 
73 1.382893889
74 1.394620114
75 1.391270176
76 1.390377148
77 1.397827225
78 1.391312014
79 1.392626309
80 1.390430528
81 1.388974848
82 1.386409737
83 1.389436511
84 1.391421659
85 1.393737185
86 1.389826038
87 1.394621557
88 1.393780466
89 1.388181366
90 1.388650242
91 1.394921637
92 1.388073164
   

==> data_privacy/data_256x2_teacher_loadinit_infinite_monthdata.txt <==
1  1.394475845
2  1.271193225
3  1.22836538 
4  1.202971062
5  1.186289179
6  1.177781607
7  1.174171984
8  1.168383891
9  1.164661738
10 1.161936487
11 1.159238647
12 1.156321518
13 1.15430463 
14 1.153258676
15 1.150768585
16 1.14851798 
17 1.147195029
18 1.144445252
19 1.145924015
20 1.142493286
21 1.141466087
22 1.141072231
23 1.138097394
24 1.139193842
25 1.139218368
26 1.138664373
27 1.139884893
28 1.137161085
29 1.139366966
30 1.136001158
31 1.135271155
32 1.13534906 
33 1.137966109
34 1.138181071
35 1.137103377
36 1.136527742
37 1.136184381
38 1.136122345
39 1.133893381
40 1.133711601
41 1.135278368
42 1.135849675
43 1.137093278
44 1.136790313
45 1.136227661
46 1.136106475
47 1.135034553
48 1.138182513
49 1.136612861
50 1.134523839
51 1.133486541
52 1.134336288
53 1.133356698
54 1.135265384
55 1.138365735
56 1.133731799
57 1.133835673
58 1.13262958 
59 1.133904922
60 1.133153278
61 1.134682535
62 1.134233857
63 1.133578873
64 1.135157182
65 1.134213659
66 1.134010239
67 1.133783736
68 1.134486329
69 1.134056405
70 1.135551037
71 1.136667683
72 1.133482213
73 1.13326148 
74 1.133687075
75 1.134186248
76 1.132665647
77 1.133355256
78 1.13471716 
79 1.133792392
80 1.133147508
81 1.132036632
82 1.134284351
83 1.131797145
84 1.134859987
85 1.134008796
86 1.134936449
87 1.13386597 
88 1.13508649 
89 1.134233857
90 1.135152854
91 1.134575776
92 1.13353415 
   

==> data_privacy/data_256x2_teacher_loadinit_infinite_nomonthdata.txt <==
1  1.345848365
2  1.324428672
3  1.343974305
4  1.344668241
5  1.347474283
6  1.345393917
7  1.369121922
8  1.363899366
9  1.37250937 
10 1.38162576 
11 1.383672944
12 1.384327928
13 1.394767269
14 1.399874409
15 1.395156797
16 1.397544457
17 1.398375449
18 1.405435999
19 1.4114001  
20 1.410745117
21 1.405609122
22 1.408002553
23 1.408947518
24 1.421305644
25 1.419668185
26 1.416049906
27 1.417238687
28 1.419901902
29 1.420784831
30 1.424391569
31 1.42153359 
32 1.417524341
33 1.418440452
34 1.421435487
35 1.412939456
36 1.424066963
37 1.410877844
38 1.421092125
39 1.423518738
40 1.423625498
41 1.413095267
42 1.417420466
43 1.417570507
44 1.421682188
45 1.416631312
46 1.421372008
47 1.416313919
48 1.412862993
49 1.415940261
50 1.424455047
51 1.413327541
52 1.422374681
53 1.421438372
54 1.415490141
55 1.419378204
56 1.42289838 
57 1.417597918
58 1.417538767
59 1.41679578 
60 1.415801763
61 1.421729797
62 1.420390976
63 1.419985578
64 1.421428273
65 1.421167145
66 1.421996695
67 1.423798621
68 1.42073578 
69 1.421757208
70 1.423499983
71 1.417491159
72 1.414914505
73 1.426930712
74 1.417866259
75 1.419916329
76 1.415523322
77 1.416912638
78 1.417730646
79 1.424407439
80 1.416700562
81 1.416914081
82 1.418172111
83 1.415767138
84 1.420543901
85 1.416872242
86 1.417723432
87 1.421213312
88 1.417675823
89 1.416577933
90 1.421951972
91 1.420755977
92 1.424931137
   

==> data_privacy/data_256x2_teacher_randinit_infinite_fulldata.txt <==
1  1.402973318
2  1.400204787
3  1.427637633
4  1.428980782
5  1.428415245
6  1.441392287
7  1.44263589 
8  1.405806771
9  1.409495743
10 1.4158032051
11 1.4254115545
12 1.431225615
13 1.4347313647
14 1.4411080762
15 1.444801376
16 1.446734587
17 1.453688377
18 1.460036235
19 1.459084057
20 1.464147916
21 1.459170618
22 1.466788048
23 1.461406796
24 1.470827594
25 1.474694017
26 1.471015145
27 1.475299949
28 1.471505661
29 1.476136712
30 1.47690134 
31 1.474463186
32 1.479642461
33 1.479252933
34 1.478055496
35 1.480205112
36 1.477175452
37 1.476439678
38 1.474405478
39 1.472731952
40 1.476742644
41 1.471635503
42 1.476829206
43 1.471563369
44 1.477305295
45 1.481243852
46 1.476165566
47 1.473280176
48 1.475386511
49 1.474232354
50 1.477305295
51 1.47467959 
52 1.477463991
53 1.478315181
54 1.476410824
55 1.480551359
56 1.469370472
57 1.473453299
58 1.480926459
59 1.484374501
60 1.482700974
61 1.477651542
62 1.48111401 
63 1.480825471
64 1.479426057
65 1.4738284  
66 1.483624299
67 1.481157291
68 1.478372889
69 1.477276441
70 1.477449564
71 1.478719136
72 1.475227814
73 1.469875415
74 1.480738909
75 1.481013021
76 1.477305295
77 1.484547624
78 1.479426057
79 1.483883984
80 1.476353116
81 1.476454105
82 1.475184533
83 1.478906686
84 1.479613607
85 1.480464797
   

==> data_privacy/data_256x2_teacher_randinit_infinite_monthdata.txt <==
1  1.447008699
2  1.383742193
3  1.343503986
4  1.324603238
5  1.316545787
6  1.313270869
7  1.309769448
8  1.308355607
9  1.306332948
10 1.306371901
11 1.304155922
12 1.300921399
13 1.296498096
14 1.295137635
15 1.29362569 
16 1.290519568
17 1.290782138
18 1.288944145
19 1.292895687
20 1.289121596
21 1.289189403
22 1.289521223
23 1.28443428 
24 1.286119348
25 1.287035459
26 1.287406232
27 1.287009491
28 1.284663669
29 1.285843793
30 1.284203449
31 1.283662438
32 1.283018996
33 1.285268158
34 1.283763427
35 1.282925221
36 1.282529923
37 1.28101365 
38 1.280352896
39 1.278390831
40 1.278757275
41 1.279165558
42 1.280329813
43 1.280720783
44 1.281632567
45 1.280526019
46 1.279702241
47 1.277995532
48 1.281332486
49 1.279930186
50 1.278859707
51 1.278676484
52 1.280361552
53 1.278134031
54 1.279415144
55 1.280902563
56 1.277848377
57 1.279115064
58 1.278377847
59 1.2795522  
60 1.278869806
61 1.278051797
62 1.278618777
63 1.277114046
64 1.276694221
65 1.276450406
66 1.276922167
67 1.276805309
68 1.275486686
69 1.276431651
70 1.277011614
71 1.277564167
72 1.274629725
73 1.275418879
74 1.275353958
75 1.276284496
76 1.274596543
77 1.274846129
78 1.275629512
79 1.275415994
80 1.273687645
81 1.271918901
82 1.274531622
83 1.272891277
84 1.274430633
85 1.273904049
   

==> data_privacy/data_256x2_teacher_randinit_infinite_nomonthdata.txt <==
1  1.40078475 
2  1.405346552
3  1.43652752 
4  1.440441551
5  1.442296857
6  1.444960072
7  1.462835064
8  1.414441301
9  1.422280906
10 1.435135319
11 1.440675268
12 1.444051174
13 1.455058937
14 1.462373401
15 1.463022614
16 1.470149528
17 1.472991637
18 1.478820125
19 1.488486181
20 1.489178675
21 1.482744255
22 1.487317599
23 1.485615218
24 1.49960936 
25 1.497416464
26 1.493910715
27 1.494444512
28 1.497416464
29 1.496377723
30 1.500301854
31 1.504052861
32 1.499811338
33 1.500143157
34 1.504413535
35 1.495555387
36 1.505942791
37 1.493780872
38 1.497156779
39 1.498181092
40 1.500994347
41 1.489799034
42 1.49724334 
43 1.49724334 
44 1.501095336
45 1.497329902
46 1.502177357
47 1.495036017
48 1.492352604
49 1.495382264
50 1.501715695
51 1.493766445
52 1.503288233
53 1.497589587
54 1.494978309
55 1.495944915
56 1.499638214
57 1.49520914 
58 1.500446123
59 1.497084644
60 1.49805125 
61 1.503764322
62 1.503042974
63 1.5043414  
64 1.500446123
65 1.504067288
66 1.50552441 
67 1.506692993
68 1.500503831
69 1.501960953
70 1.503129536
71 1.497748284
72 1.496796105
73 1.506938251
74 1.498859159
75 1.502783289
76 1.497676149
77 1.499104417
78 1.500561539
79 1.508178969
80 1.496767251
81 1.497647295
82 1.499320821
83 1.498007969
84 1.50093664 
85 1.499263113
   

==> data_privacy/log_T100_sg_full.txt <==
1 1.33478
2 1.32916
3 1.32911
4 1.32956
5 1.31941
6 1.32671
7 1.32501
8 1.32531
9 1.31839
10 1.32388
11 1.32971
12 1.3242
13 1.32016
14 1.31919
15 1.32134
16 1.31839
17 1.33145
18 1.32499
19 1.32518
20 1.32291
21 1.31876
22 1.3224
23 1.31486
24 1.32103
25 1.32672
26 1.31809
27 1.32467
28 1.31245
29 1.32819
30 1.32357
31 1.31269
32 1.32501
33 1.32552
34 1.32087
35 1.3269
36 1.31463
37 1.32127
38 1.31668
39 1.31497
40 1.3277
41 1.31647
42 1.31825
43 1.32245
44 1.32724
45 1.33244
46 1.32329
47 1.32086
48 1.32541
49 1.32563
50 1.32192
51 1.31948
52 1.31499
53 1.31685
54 1.32136
55 1.33304
56 1.31189
57 1.32354
58 1.32537
59 1.32408
60 1.32677
61 1.31923
62 1.32705


==> data_privacy/log_T100_sg_month.txt <==
1 1.39494
2 1.32881
3 1.29109
4 1.26918
5 1.26203
6 1.25742
7 1.25315
8 1.29309
9 1.27853
10 1.26978
11 1.25994
12 1.25712
13 1.25231
14 1.24922
15 1.25056
16 1.24877
17 1.26296
18 1.25663
19 1.25516
20 1.25159
21 1.24898
22 1.24423
23 1.24453
24 1.24483
25 1.24369
26 1.24001
27 1.23972
28 1.24148
29 1.24133
30 1.24069
31 1.24048
32 1.24183
33 1.24308
34 1.24154
35 1.23842
36 1.24726
37 1.2392
38 1.23824
39 1.24175
40 1.24118
41 1.24282
42 1.24207
43 1.24169
44 1.24259
45 1.24155
46 1.24131
47 1.23861
48 1.24034
49 1.23955
50 1.23986
51 1.23836
52 1.23911
53 1.2385
54 1.2422
55 1.24306
56 1.23893
57 1.2397
58 1.24093
59 1.23941
60 1.23659
61 1.23925
62 1.24209


==> data_privacy/log_T100_sg_nomonth.txt <==
1 1.3404
2 1.33698
3 1.33892
4 1.33029
5 1.33866
6 1.3423
7 1.34057
8 1.34025
9 1.33819
10 1.34058
11 1.3402
12 1.34253
13 1.33967
14 1.34507
15 1.33955
16 1.33208
17 1.33468
18 1.33232
19 1.33316
20 1.34254
21 1.33927
22 1.33768
23 1.32914
24 1.33651
25 1.3344
26 1.33141
27 1.32874
28 1.33533
29 1.34202
30 1.33832
31 1.34645
32 1.33047
33 1.34091
34 1.33866
35 1.34057
36 1.34105
37 1.32682
38 1.33401
39 1.33717
40 1.33317
41 1.33296
42 1.33412
43 1.33331
44 1.33686
45 1.34024
46 1.32185
47 1.33806
48 1.32816
49 1.32888
50 1.34084
51 1.32993
52 1.32579
53 1.3317
54 1.33571
55 1.33186
56 1.33402
57 1.33332
58 1.33466
59 1.3297
60 1.3325
61 1.33573
62 1.33061


==> data_privacy/log_T100_tg_full.txt <==
1 1.33058
2 1.3253
3 1.32551
4 1.32748
5 1.31797
6 1.32551
7 1.32441
8 1.31998
9 1.31593
10 1.32153
11 1.32743
12 1.32271
13 1.32015
14 1.31905
15 1.32106
16 1.31842
17 1.32932
18 1.32327
19 1.32365
20 1.32168
21 1.31776
22 1.32157
23 1.31418
24 1.32045
25 1.32584
26 1.31781
27 1.32457
28 1.31219
29 1.32807
30 1.32372
31 1.31269
32 1.32477
33 1.32533
34 1.32062
35 1.32683
36 1.31436
37 1.32115
38 1.31694
39 1.31479
40 1.32758
41 1.31656
42 1.31812
43 1.32218
44 1.32732
45 1.33257
46 1.32346
47 1.32091
48 1.3255
49 1.32552
50 1.32184
51 1.31962
52 1.31488
53 1.31695
54 1.3214
55 1.33339
56 1.31202
57 1.32362
58 1.32535
59 1.32414
60 1.32664
61 1.31929
62 1.32658
63 1.32384


==> data_privacy/log_T100_tg_month.txt <==
1 1.3
2 1.27208
3 1.26635
4 1.25717
5 1.25414
6 1.25238
7 1.24978
8 1.24827
9 1.24918
10 1.2476
11 1.24263
12 1.24351
13 1.2478
14 1.24586
15 1.24805
16 1.2471
17 1.24569
18 1.24246
19 1.24381
20 1.24275
21 1.24185
22 1.23856
23 1.23956
24 1.24066
25 1.24013
26 1.23688
27 1.23942
28 1.24103
29 1.24111
30 1.24058
31 1.24024
32 1.23917
33 1.24067
34 1.23942
35 1.23654
36 1.24561
37 1.23755
38 1.23826
39 1.24135
40 1.24108
41 1.24266
42 1.24199
43 1.24023
44 1.24218
45 1.24115
46 1.24096
47 1.23824
48 1.24016
49 1.23915
50 1.23975
51 1.23805
52 1.23873
53 1.23823
54 1.24182
55 1.24301
56 1.23867
57 1.23944
58 1.24041
59 1.23909
60 1.23639
61 1.2389
62 1.24174
63 1.23839


==> data_privacy/log_T100_tg_nomonth.txt <==
1 1.35189
2 1.34001
3 1.33879
4 1.32976
5 1.33834
6 1.34168
7 1.34051
8 1.34106
9 1.33948
10 1.34132
11 1.34038
12 1.34269
13 1.34033
14 1.34538
15 1.33961
16 1.33232
17 1.3349
18 1.33234
19 1.33308
20 1.34244
21 1.33901
22 1.33787
23 1.32904
24 1.33664
25 1.33415
26 1.3315
27 1.32872
28 1.3349
29 1.34212
30 1.33871
31 1.34662
32 1.33079
33 1.34093
34 1.33869
35 1.34081
36 1.34122
37 1.32705
38 1.33428
39 1.33713
40 1.33294
41 1.33284
42 1.3341
43 1.33333
44 1.337
45 1.3405
46 1.32192
47 1.33812
48 1.32813
49 1.32884
50 1.34084
51 1.33006
52 1.32566
53 1.33182
54 1.33597
55 1.3323
56 1.33433
57 1.3334
58 1.33466
59 1.32954
60 1.33231
61 1.3358
62 1.33025
63 1.33303

